Diffusion-Shock PDEs for Deep Learning on Position-Orientation Space

We extend Regularised Diffusion-Shock (RDS) filtering from Euclidean space $\mathbb{R}_2$ [1] to position-orientation space $\mathbb{M}_2 \cong \mathbb{R}^2 \times S^1$. This has numerous advantages, e.g. making it possible to enhance and inpaint crossing structures, since they become disentangled when lifted to $\mathbb{M}_2$. We create a version of the algorithm using gauge frames to mitigate issues caused by lifting to a finite number of orientations. This leads us to study generalisations of diffusion, since the gauge frame diffusion is not generated by the Laplace-Beltrami operator. RDS filtering compares favourably to existing techniques such as Total Roto-Translational Variation (TR-TV) flow, NLM, and BM3D when denoising images with crossing structures, particularly if they are segmented. Furthermore, we see that $\mathbb{M}_2$ RDS inpainting is indeed able to restore crossing structures, unlike $\mathbb{R}^2$ RDS inpainting. In addition to the contributions of our SSVM submission "Diffusion-Shock Filtering on the Space of Positions and Orientations", in this extended work we provide new theorical results and automate RDS filtering by integrating it into a geometric deep learning framework. Regarding our theoretical contributions, we prove that our generalised diffusions are still well-posed, smoothing, and analytic. We developed an RDS filtering PDE layer for the PDE-CNN and PDE-G-CNN deep learning frameworks, using a novel gating mechanism. We show that these new RDS PDE layers can be beneficial in various impainting and denoising tasks.

==> Figures/experiments/retina_DS_LI.dat <==
0.000000000000000000e+00 2.296277046203613281e+01
2.796681902827154263e-03 2.297955703735351562e+01
5.593363805654308525e-03 2.299581718444824219e+01
8.390045708481461487e-03 2.301161384582519531e+01
1.118672761130861705e-02 2.302699279785156250e+01
1.398340951413577088e-02 2.304199790954589844e+01
1.678009141696292297e-02 2.305665779113769531e+01
1.957677331979007507e-02 2.307098388671875000e+01
2.237345522261723410e-02 2.308503341674804688e+01
2.517013712544438966e-02 2.309883499145507812e+01
2.796681902827154176e-02 2.311239814758300781e+01
3.076350093109869385e-02 2.312575912475585938e+01
3.356018283392584595e-02 2.313892364501953125e+01
3.635686473675300151e-02 2.315192031860351562e+01
3.915354663958015013e-02 2.316475677490234375e+01
4.195022854240730570e-02 2.317745018005371094e+01
4.474691044523446820e-02 2.319001388549804688e+01
4.754359234806162376e-02 2.320244789123535156e+01
5.034027425088877933e-02 2.321476173400878906e+01
5.313695615371592795e-02 2.322698211669921875e+01
5.593363805654308352e-02 2.323909950256347656e+01
5.873031995937023908e-02 2.325111198425292969e+01
6.152700186219738770e-02 2.326305389404296875e+01
6.432368376502453633e-02 2.327491760253906250e+01
6.712036566785169189e-02 2.328669738769531250e+01
6.991704757067884746e-02 2.329841995239257812e+01
7.271372947350600302e-02 2.331007385253906250e+01
7.551041137633315858e-02 2.332166481018066406e+01
7.830709327916030027e-02 2.333319854736328125e+01
8.110377518198745583e-02 2.334468460083007812e+01
8.390045708481461140e-02 2.335611534118652344e+01
8.669713898764176696e-02 2.336750030517578125e+01
8.949382089046893640e-02 2.337883377075195312e+01
9.229050279329609197e-02 2.339013290405273438e+01
9.508718469612324753e-02 2.340139389038085938e+01
9.788386659895040309e-02 2.341260528564453125e+01
1.006805485017775587e-01 2.342379379272460938e+01
1.034772304046047003e-01 2.343493270874023438e+01
1.062739123074318559e-01 2.344604873657226562e+01
1.090705942102590115e-01 2.345712280273437500e+01
1.118672761130861670e-01 2.346817207336425781e+01
1.146639580159133226e-01 2.347918701171875000e+01
1.174606399187404782e-01 2.349017333984375000e+01
1.202573218215676337e-01 2.350113296508789062e+01
1.230540037243947754e-01 2.351206207275390625e+01
1.258506856272219310e-01 2.352296447753906250e+01
1.286473675300490727e-01 2.353383827209472656e+01
1.314440494328762421e-01 2.354468154907226562e+01
1.342407313357033838e-01 2.355550384521484375e+01
1.370374132385305532e-01 2.356630134582519531e+01
1.398340951413576949e-01 2.357707214355468750e+01
1.426307770441848644e-01 2.358781433105468750e+01
1.454274589470120060e-01 2.359853363037109375e+01
1.482241408498391477e-01 2.360922431945800781e+01
1.510208227526663172e-01 2.361989784240722656e+01
1.538175046554934589e-01 2.363054084777832031e+01
1.566141865583206005e-01 2.364116096496582031e+01
1.594108684611477700e-01 2.365175628662109375e+01
1.622075503639749117e-01 2.366232490539550781e+01
1.650042322668020811e-01 2.367287635803222656e+01
1.678009141696292228e-01 2.368340110778808594e+01
1.705975960724564200e-01 2.369389915466308594e+01
1.733942779752835339e-01 2.370437431335449219e+01
1.761909598781107311e-01 2.371482467651367188e+01
1.789876417809378728e-01 2.372525024414062500e+01
1.817843236837649867e-01 2.373565101623535156e+01
1.845810055865921839e-01 2.374603271484375000e+01
1.873776874894192979e-01 2.375638389587402344e+01
1.901743693922464951e-01 2.376671218872070312e+01
1.929710512950736367e-01 2.377701759338378906e+01
1.957677331979008062e-01 2.378729057312011719e+01
1.985644151007279479e-01 2.379754257202148438e+01
2.013610970035551173e-01 2.380776977539062500e+01
2.041577789063822590e-01 2.381796646118164062e+01
2.069544608092094007e-01 2.382813835144042969e+01
2.097511427120365701e-01 2.383828735351562500e+01
2.125478246148637118e-01 2.384841156005859375e+01
2.153445065176908813e-01 2.385851287841796875e+01
2.181411884205180229e-01 2.386857795715332031e+01
2.209378703233451924e-01 2.387862014770507812e+01
2.237345522261723341e-01 2.388862991333007812e+01
2.265312341289994758e-01 2.389862060546875000e+01
2.293279160318266452e-01 2.390857887268066406e+01
2.321245979346537869e-01 2.391851425170898438e+01
2.349212798374809563e-01 2.392841720581054688e+01
2.377179617403080980e-01 2.393828773498535156e+01
2.405146436431352674e-01 2.394814491271972656e+01
2.433113255459624091e-01 2.395796012878417969e+01
2.461080074487895508e-01 2.396775054931640625e+01
2.489046893516167203e-01 2.397751045227050781e+01
2.517013712544438619e-01 2.398723983764648438e+01
2.544980531572710314e-01 2.399694633483886719e+01
2.572947350600981453e-01 2.400662040710449219e+01
2.600914169629253148e-01 2.401625823974609375e+01
2.628880988657524842e-01 2.402587127685546875e+01
2.656847807685796536e-01 2.403545761108398438e+01
2.684814626714067676e-01 2.404500961303710938e+01
2.712781445742339370e-01 2.405453300476074219e+01
2.740748264770611065e-01 2.406402587890625000e+01
2.768715083798882204e-01 2.407347679138183594e+01
2.796681902827153898e-01 2.408291625976562500e+01
2.824648721855425593e-01 2.409231185913085938e+01
2.852615540883697287e-01 2.410167694091796875e+01
2.880582359911968426e-01 2.411100959777832031e+01
2.908549178940240121e-01 2.412031364440917969e+01
2.936515997968511260e-01 2.412958335876464844e+01
2.964482816996782955e-01 2.413882255554199219e+01
2.992449636025054649e-01 2.414803123474121094e+01
3.020416455053326343e-01 2.415720558166503906e+01
3.048383274081597483e-01 2.416634559631347656e+01
3.076350093109869177e-01 2.417545700073242188e+01
3.104316912138140871e-01 2.418452453613281250e+01
3.132283731166412011e-01 2.419357299804687500e+01
3.160250550194683705e-01 2.420258140563964844e+01
3.188217369222955400e-01 2.421155929565429688e+01
3.216184188251227649e-01 2.422050094604492188e+01
3.244151007279498233e-01 2.422941017150878906e+01
3.272117826307769928e-01 2.423828887939453125e+01
3.300084645336041622e-01 2.424712944030761719e+01
3.328051464364313872e-01 2.425593757629394531e+01
3.356018283392584456e-01 2.426471328735351562e+01
3.383985102420856150e-01 2.427345085144042969e+01
3.411951921449128400e-01 2.428215599060058594e+01
3.439918740477398984e-01 2.429082489013671875e+01
3.467885559505670678e-01 2.429945945739746094e+01
3.495852378533942928e-01 2.430805587768554688e+01
3.523819197562214622e-01 2.431662559509277344e+01
3.551786016590485207e-01 2.432514953613281250e+01
3.579752835618757456e-01 2.433364105224609375e+01
3.607719654647029150e-01 2.434210205078125000e+01
3.635686473675299735e-01 2.435051345825195312e+01
3.663653292703571429e-01 2.435890197753906250e+01
3.691620111731843679e-01 2.436725044250488281e+01
3.719586930760115373e-01 2.437556076049804688e+01
3.747553749788385957e-01 2.438384056091308594e+01
3.775520568816658207e-01 2.439208221435546875e+01
3.803487387844929901e-01 2.440027999877929688e+01
3.831454206873200485e-01 2.440844726562500000e+01
3.859421025901472735e-01 2.441657447814941406e+01
3.887387844929744429e-01 2.442466735839843750e+01
3.915354663958016124e-01 2.443271636962890625e+01
3.943321482986287263e-01 2.444073486328125000e+01
3.971288302014558957e-01 2.444870567321777344e+01
3.999255121042830652e-01 2.445664787292480469e+01
4.027221940071102346e-01 2.446455001831054688e+01
4.055188759099373486e-01 2.447241783142089844e+01
4.083155578127645180e-01 2.448024559020996094e+01
4.111122397155916874e-01 2.448803138732910156e+01
4.139089216184188014e-01 2.449578094482421875e+01
4.167056035212459708e-01 2.450349617004394531e+01
4.195022854240731403e-01 2.451117134094238281e+01
4.222989673269003097e-01 2.451880836486816406e+01
4.250956492297274236e-01 2.452640533447265625e+01
4.278923311325545931e-01 2.453396606445312500e+01
4.306890130353817625e-01 2.454148292541503906e+01
4.334856949382088764e-01 2.454897117614746094e+01
4.362823768410360459e-01 2.455640220642089844e+01
4.390790587438632153e-01 2.456380462646484375e+01
4.418757406466903848e-01 2.457117271423339844e+01
4.446724225495174987e-01 2.457850456237792969e+01
4.474691044523446681e-01 2.458578109741210938e+01
4.502657863551718376e-01 2.459302902221679688e+01
4.530624682579989515e-01 2.460024070739746094e+01
4.558591501608261209e-01 2.460741043090820312e+01
4.586558320636532904e-01 2.461453628540039062e+01
4.614525139664804598e-01 2.462162017822265625e+01
4.642491958693075738e-01 2.462867164611816406e+01
4.670458777721347432e-01 2.463567733764648438e+01
4.698425596749619126e-01 2.464264297485351562e+01
4.726392415777890266e-01 2.464957618713378906e+01
4.754359234806161960e-01 2.465646362304687500e+01
4.782326053834433655e-01 2.466331100463867188e+01
4.810292872862705349e-01 2.467012023925781250e+01
4.838259691890976488e-01 2.467688751220703125e+01
4.866226510919248183e-01 2.468361091613769531e+01
4.894193329947519877e-01 2.469029998779296875e+01
4.922160148975791016e-01 2.469694137573242188e+01
4.950126968004062711e-01 2.470354652404785156e+01
4.978093787032334405e-01 2.471010971069335938e+01
5.006060606060606100e-01 2.471663665771484375e+01
5.034027425088877239e-01 2.472311973571777344e+01
5.061994244117148378e-01 2.472955322265625000e+01
5.089961063145420628e-01 2.473596000671386719e+01
5.117927882173691767e-01 2.474231910705566406e+01
5.145894701201962906e-01 2.474864196777343750e+01
5.173861520230235156e-01 2.475492095947265625e+01
5.201828339258506295e-01 2.476115798950195312e+01
5.229795158286777434e-01 2.476734924316406250e+01
5.257761977315049684e-01 2.477350807189941406e+01
5.285728796343320823e-01 2.477962303161621094e+01
5.313695615371593073e-01 2.478569412231445312e+01
5.341662434399864212e-01 2.479172325134277344e+01
5.369629253428135351e-01 2.479771614074707031e+01
5.397596072456407601e-01 2.480366516113281250e+01
5.425562891484678740e-01 2.480957031250000000e+01
5.453529710512949880e-01 2.481544113159179688e+01
5.481496529541222129e-01 2.482126808166503906e+01
5.509463348569493268e-01 2.482705116271972656e+01
5.537430167597764408e-01 2.483279609680175781e+01
5.565396986626036657e-01 2.483849334716796875e+01
5.593363805654307797e-01 2.484415817260742188e+01
5.621330624682578936e-01 2.484976959228515625e+01
5.649297443710851185e-01 2.485535430908203125e+01
5.677264262739122325e-01 2.486089134216308594e+01
5.705231081767394574e-01 2.486639213562011719e+01
5.733197900795665714e-01 2.487184143066406250e+01
5.761164719823936853e-01 2.487725067138671875e+01
5.789131538852209102e-01 2.488262557983398438e+01
5.817098357880480242e-01 2.488795280456542969e+01
5.845065176908752491e-01 2.489325141906738281e+01
5.873031995937022520e-01 2.489849090576171875e+01
5.900998814965294770e-01 2.490370178222656250e+01
5.928965633993565909e-01 2.490887260437011719e+01
5.956932453021838159e-01 2.491399765014648438e+01
5.984899272050109298e-01 2.491907501220703125e+01
6.012866091078381547e-01 2.492411994934082031e+01
6.040832910106652687e-01 2.492912101745605469e+01
6.068799729134923826e-01 2.493407821655273438e+01
6.096766548163194965e-01 2.493899726867675781e+01
6.124733367191467215e-01 2.494387626647949219e+01
6.152700186219738354e-01 2.494871139526367188e+01
6.180667005248010604e-01 2.495351409912109375e+01
6.208633824276281743e-01 2.495825767517089844e+01
6.236600643304553993e-01 2.496298408508300781e+01
6.264567462332824022e-01 2.496764945983886719e+01
6.292534281361096271e-01 2.497229003906250000e+01
6.320501100389367410e-01 2.497687721252441406e+01
6.348467919417639660e-01 2.498143005371093750e+01
6.376434738445910799e-01 2.498594856262207031e+01
6.404401557474183049e-01 2.499041557312011719e+01
6.432368376502455298e-01 2.499484634399414062e+01
6.460335195530726438e-01 2.499924278259277344e+01
6.488302014558996467e-01 2.500359153747558594e+01
6.516268833587268716e-01 2.500790214538574219e+01
6.544235652615539856e-01 2.501217269897460938e+01
6.572202471643812105e-01 2.501639938354492188e+01
6.600169290672083244e-01 2.502059173583984375e+01
6.628136109700355494e-01 2.502474403381347656e+01
6.656102928728627743e-01 2.502885627746582031e+01
6.684069747756897772e-01 2.503292465209960938e+01
6.712036566785168912e-01 2.503695678710937500e+01
6.740003385813441161e-01 2.504094696044921875e+01
6.767970204841712301e-01 2.504490280151367188e+01
6.795937023869984550e-01 2.504881477355957031e+01
6.823903842898256800e-01 2.505269432067871094e+01
6.851870661926527939e-01 2.505652427673339844e+01
6.879837480954797968e-01 2.506031990051269531e+01
6.907804299983070218e-01 2.506407356262207031e+01
6.935771119011341357e-01 2.506779098510742188e+01
6.963737938039613606e-01 2.507147026062011719e+01
6.991704757067885856e-01 2.507511138916015625e+01
7.019671576096156995e-01 2.507870864868164062e+01
7.047638395124429245e-01 2.508226966857910156e+01
7.075605214152699274e-01 2.508579063415527344e+01
7.103572033180970413e-01 2.508927345275878906e+01
7.131538852209242663e-01 2.509271621704101562e+01
7.159505671237514912e-01 2.509612655639648438e+01
7.187472490265786051e-01 2.509949111938476562e+01
7.215439309294058301e-01 2.510282135009765625e+01
7.243406128322329440e-01 2.510610961914062500e+01
7.271372947350599469e-01 2.510936355590820312e+01
7.299339766378871719e-01 2.511257362365722656e+01
7.327306585407142858e-01 2.511574745178222656e+01
7.355273404435415108e-01 2.511888694763183594e+01
7.383240223463687357e-01 2.512198448181152344e+01
7.411207042491958497e-01 2.512504005432128906e+01
7.439173861520230746e-01 2.512806892395019531e+01
7.467140680548500775e-01 2.513105392456054688e+01
7.495107499576771914e-01 2.513400077819824219e+01
7.523074318605044164e-01 2.513690948486328125e+01
7.551041137633316414e-01 2.513978576660156250e+01
7.579007956661587553e-01 2.514262199401855469e+01
7.606974775689859802e-01 2.514541816711425781e+01
7.634941594718130942e-01 2.514818572998046875e+01
7.662908413746400971e-01 2.515090560913085938e+01
7.690875232774673220e-01 2.515359497070312500e+01
7.718842051802945470e-01 2.515624618530273438e+01
7.746808870831216609e-01 2.515885734558105469e+01
7.774775689859488859e-01 2.516143226623535156e+01
7.802742508887759998e-01 2.516397476196289062e+01
7.830709327916032247e-01 2.516647720336914062e+01
7.858676146944302277e-01 2.516894531250000000e+01
7.886642965972574526e-01 2.517138099670410156e+01
7.914609785000845665e-01 2.517376899719238281e+01
7.942576604029117915e-01 2.517613792419433594e+01
7.970543423057389054e-01 2.517845726013183594e+01
7.998510242085661304e-01 2.518074035644531250e+01
8.026477061113932443e-01 2.518299674987792969e+01
8.054443880142204693e-01 2.518521881103515625e+01
8.082410699170474722e-01 2.518740272521972656e+01
8.110377518198746971e-01 2.518954277038574219e+01
8.138344337227018110e-01 2.519165420532226562e+01
8.166311156255290360e-01 2.519373512268066406e+01
8.194277975283561499e-01 2.519577217102050781e+01
8.222244794311833749e-01 2.519777679443359375e+01
8.250211613340104888e-01 2.519975471496582031e+01
8.278178432368376027e-01 2.520168876647949219e+01
8.306145251396647167e-01 2.520359039306640625e+01
8.334112070424919416e-01 2.520546722412109375e+01
8.362078889453190556e-01 2.520729446411132812e+01
8.390045708481462805e-01 2.520909500122070312e+01
8.418012527509733944e-01 2.521085929870605469e+01
8.445979346538006194e-01 2.521259117126464844e+01
8.473946165566276223e-01 2.521428680419921875e+01
8.501912984594548472e-01 2.521594810485839844e+01
8.529879803622819612e-01 2.521758079528808594e+01
8.557846622651091861e-01 2.521918106079101562e+01
8.585813441679363001e-01 2.522075080871582031e+01
8.613780260707635250e-01 2.522227287292480469e+01
8.641747079735906389e-01 2.522377586364746094e+01
8.669713898764177529e-01 2.522523498535156250e+01
8.697680717792448668e-01 2.522666549682617188e+01
8.725647536820720918e-01 2.522806358337402344e+01
8.753614355848992057e-01 2.522942161560058594e+01
8.781581174877264306e-01 2.523075866699218750e+01
8.809547993905535446e-01 2.523205566406250000e+01
8.837514812933807695e-01 2.523332595825195312e+01
8.865481631962077724e-01 2.523456382751464844e+01
8.893448450990349974e-01 2.523576545715332031e+01
8.921415270018621113e-01 2.523693466186523438e+01
8.949382089046893363e-01 2.523806953430175781e+01
8.977348908075164502e-01 2.523917770385742188e+01
9.005315727103436751e-01 2.524024772644042969e+01
9.033282546131707891e-01 2.524129486083984375e+01
9.061249365159979030e-01 2.524230575561523438e+01
9.089216184188250169e-01 2.524328613281250000e+01
9.117183003216522419e-01 2.524423789978027344e+01
9.145149822244793558e-01 2.524515914916992188e+01
9.173116641273065808e-01 2.524603843688964844e+01
9.201083460301336947e-01 2.524690055847167969e+01
9.229050279329609197e-01 2.524772834777832031e+01
9.257017098357879226e-01 2.524852561950683594e+01
9.284983917386151475e-01 2.524928665161132812e+01
9.312950736414422614e-01 2.525002288818359375e+01
9.340917555442694864e-01 2.525073051452636719e+01
9.368884374470966003e-01 2.525140762329101562e+01
9.396851193499238253e-01 2.525205039978027344e+01
9.424818012527509392e-01 2.525266456604003906e+01
9.452784831555780531e-01 2.525324249267578125e+01
9.480751650584051671e-01 2.525380516052246094e+01
9.508718469612323920e-01 2.525432586669921875e+01
9.536685288640595060e-01 2.525482749938964844e+01
9.564652107668867309e-01 2.525529479980468750e+01
9.592618926697138448e-01 2.525572967529296875e+01
9.620585745725410698e-01 2.525614356994628906e+01
9.648552564753680727e-01 2.525651741027832031e+01
9.676519383781952977e-01 2.525687026977539062e+01
9.704486202810224116e-01 2.525720024108886719e+01
9.732453021838496365e-01 2.525749778747558594e+01
9.760419840866767505e-01 2.525775909423828125e+01
9.788386659895039754e-01 2.525800323486328125e+01
9.816353478923310893e-01 2.525820922851562500e+01
9.844320297951582033e-01 2.525839614868164062e+01
9.872287116979853172e-01 2.525855255126953125e+01
9.900253936008125422e-01 2.525867652893066406e+01
9.928220755036396561e-01 2.525877761840820312e+01
9.956187574064668810e-01 2.525885581970214844e+01
9.984154393092939950e-01 2.525889968872070312e+01
1.001212121212121220e+00 2.525892066955566406e+01
1.004008803114948334e+00 2.525890731811523438e+01
1.006805485017775448e+00 2.525887298583984375e+01
1.009602166920602562e+00 2.525881195068359375e+01
1.012398848823429676e+00 2.525872039794921875e+01
1.015195530726257012e+00 2.525861167907714844e+01
1.017992212629084126e+00 2.525846862792968750e+01
1.020788894531911239e+00 2.525830078125000000e+01
1.023585576434738353e+00 2.525811386108398438e+01
1.026382258337565467e+00 2.525789451599121094e+01
1.029178940240392581e+00 2.525765419006347656e+01
1.031975622143219917e+00 2.525738525390625000e+01
1.034772304046047031e+00 2.525708389282226562e+01
1.037568985948874145e+00 2.525676345825195312e+01
1.040365667851701259e+00 2.525641822814941406e+01
1.043162349754528595e+00 2.525604820251464844e+01
1.045959031657355487e+00 2.525565338134765625e+01
1.048755713560182823e+00 2.525523567199707031e+01
1.051552395463009937e+00 2.525479316711425781e+01
1.054349077365837051e+00 2.525432014465332031e+01
1.057145759268664165e+00 2.525382995605468750e+01
1.059942441171491501e+00 2.525331497192382812e+01
1.062739123074318615e+00 2.525277709960937500e+01
1.065535804977145729e+00 2.525220489501953125e+01
1.068332486879972842e+00 2.525161933898925781e+01
1.071129168782799956e+00 2.525100517272949219e+01
1.073925850685627070e+00 2.525037574768066406e+01
1.076722532588454406e+00 2.524971199035644531e+01
1.079519214491281520e+00 2.524902725219726562e+01
1.082315896394108634e+00 2.524832916259765625e+01
1.085112578296935748e+00 2.524760246276855469e+01
1.087909260199762862e+00 2.524685287475585938e+01
1.090705942102589976e+00 2.524607849121093750e+01
1.093502624005417312e+00 2.524528312683105469e+01
1.096299305908244426e+00 2.524446296691894531e+01
1.099095987811071540e+00 2.524362564086914062e+01
1.101892669713898654e+00 2.524276542663574219e+01
1.104689351616725768e+00 2.524188232421875000e+01
1.107486033519552882e+00 2.524097442626953125e+01
1.110282715422380218e+00 2.524004554748535156e+01
1.113079397325207331e+00 2.523909187316894531e+01
1.115876079228034445e+00 2.523813056945800781e+01
1.118672761130861559e+00 2.523713874816894531e+01
1.121469443033688895e+00 2.523612403869628906e+01
1.124266124936515787e+00 2.523509216308593750e+01
1.127062806839343123e+00 2.523404121398925781e+01
1.129859488742170237e+00 2.523296928405761719e+01
1.132656170644997351e+00 2.523187065124511719e+01
1.135452852547824465e+00 2.523075675964355469e+01
1.138249534450651801e+00 2.522961997985839844e+01
1.141046216353478915e+00 2.522846794128417969e+01
1.143842898256306029e+00 2.522729301452636719e+01
1.146639580159133143e+00 2.522609901428222656e+01
1.149436262061960257e+00 2.522488784790039062e+01
1.152232943964787371e+00 2.522364997863769531e+01
1.155029625867614707e+00 2.522238922119140625e+01
1.157826307770441820e+00 2.522112655639648438e+01
1.160622989673268934e+00 2.521982765197753906e+01
1.163419671576096048e+00 2.521851348876953125e+01
1.166216353478923384e+00 2.521719169616699219e+01
1.169013035381750498e+00 2.521583938598632812e+01
1.171809717284577612e+00 2.521447944641113281e+01
1.174606399187404504e+00 2.521308708190917969e+01
1.177403081090231840e+00 2.521168327331542969e+01
1.180199762993058954e+00 2.521026229858398438e+01
1.182996444895886068e+00 2.520882225036621094e+01
1.185793126798713182e+00 2.520736503601074219e+01
1.188589808701540518e+00 2.520588493347167969e+01
1.191386490604367632e+00 2.520438957214355469e+01
1.194183172507194746e+00 2.520288085937500000e+01
1.196979854410021860e+00 2.520134735107421875e+01
1.199776536312849196e+00 2.519980430603027344e+01
1.202573218215676309e+00 2.519823837280273438e+01
1.205369900118503423e+00 2.519665908813476562e+01
1.208166582021330537e+00 2.519506263732910156e+01
1.210963263924157873e+00 2.519344329833984375e+01
1.213759945826984765e+00 2.519181060791015625e+01
1.216556627729811879e+00 2.519016647338867188e+01
1.219353309632638993e+00 2.518849945068359375e+01
1.222149991535466329e+00 2.518682098388671875e+01
1.224946673438293443e+00 2.518511962890625000e+01
1.227743355341120557e+00 2.518340873718261719e+01
1.230540037243947671e+00 2.518168067932128906e+01
1.233336719146775007e+00 2.517993545532226562e+01
1.236133401049602121e+00 2.517816734313964844e+01
1.238930082952429235e+00 2.517639350891113281e+01
1.241726764855256349e+00 2.517459678649902344e+01
1.244523446758083685e+00 2.517279434204101562e+01
1.247320128660910799e+00 2.517096138000488281e+01
1.250116810563737912e+00 2.516912269592285156e+01
1.252913492466564804e+00 2.516727066040039062e+01
1.255710174369392140e+00 2.516539764404296875e+01
1.258506856272219254e+00 2.516351509094238281e+01
1.261303538175046368e+00 2.516161537170410156e+01
1.264100220077873482e+00 2.515970420837402344e+01
1.266896901980700818e+00 2.515777206420898438e+01
1.269693583883527932e+00 2.515582466125488281e+01
1.272490265786355046e+00 2.515386581420898438e+01
1.275286947689182160e+00 2.515189361572265625e+01
1.278083629592009496e+00 2.514990806579589844e+01
1.280880311494836610e+00 2.514790344238281250e+01
1.283676993397663724e+00 2.514589118957519531e+01
1.286473675300491060e+00 2.514385604858398438e+01
1.289270357203318174e+00 2.514181327819824219e+01
1.292067039106145288e+00 2.513975524902343750e+01
1.294863721008972179e+00 2.513769149780273438e+01
1.297660402911799293e+00 2.513559913635253906e+01
1.300457084814626629e+00 2.513350296020507812e+01
1.303253766717453743e+00 2.513139343261718750e+01
1.306050448620280857e+00 2.512926864624023438e+01
1.308847130523107971e+00 2.512713813781738281e+01
1.311643812425935307e+00 2.512498092651367188e+01
1.314440494328762421e+00 2.512281608581542969e+01
1.317237176231589535e+00 2.512064170837402344e+01
1.320033858134416649e+00 2.511845016479492188e+01
1.322830540037243985e+00 2.511624717712402344e+01
1.325627221940071099e+00 2.511403465270996094e+01
1.328423903842898213e+00 2.511180305480957031e+01
1.331220585745725549e+00 2.510956382751464844e+01
1.334017267648552441e+00 2.510731315612792969e+01
1.336813949551379554e+00 2.510505104064941406e+01
1.339610631454206668e+00 2.510277557373046875e+01
1.342407313357033782e+00 2.510048675537109375e+01
1.345203995259861118e+00 2.509818458557128906e+01
1.348000677162688232e+00 2.509587478637695312e+01
1.350797359065515346e+00 2.509354782104492188e+01
1.353594040968342460e+00 2.509120750427246094e+01
1.356390722871169796e+00 2.508886337280273438e+01
1.359187404773996910e+00 2.508650207519531250e+01
1.361984086676824024e+00 2.508413505554199219e+01
1.364780768579651360e+00 2.508175086975097656e+01
1.367577450482478474e+00 2.507935714721679688e+01
1.370374132385305588e+00 2.507695198059082031e+01
1.373170814288132480e+00 2.507453346252441406e+01
1.375967496190959594e+00 2.507210540771484375e+01
1.378764178093786930e+00 2.506966781616210938e+01
1.381560859996614044e+00 2.506722259521484375e+01
1.384357541899441157e+00 2.506476020812988281e+01
1.387154223802268271e+00 2.506229019165039062e+01
1.389950905705095607e+00 2.505980300903320312e+01
1.392747587607922721e+00 2.505731391906738281e+01
1.395544269510749835e+00 2.505481147766113281e+01
1.398340951413577171e+00 2.505230140686035156e+01
1.401137633316404285e+00 2.504977989196777344e+01
1.403934315219231399e+00 2.504724121093750000e+01
1.406730997122058513e+00 2.504470062255859375e+01
1.409527679024885849e+00 2.504214477539062500e+01
1.412324360927712741e+00 2.503958320617675781e+01
1.415121042830539855e+00 2.503701019287109375e+01
1.417917724733366969e+00 2.503442192077636719e+01
1.420714406636194083e+00 2.503182983398437500e+01
1.423511088539021419e+00 2.502922630310058594e+01
1.426307770441848533e+00 2.502661895751953125e+01
1.429104452344675646e+00 2.502398681640625000e+01
1.431901134247502982e+00 2.502136039733886719e+01
1.434697816150330096e+00 2.501872062683105469e+01
1.437494498053157210e+00 2.501607322692871094e+01
1.440291179955984324e+00 2.501340484619140625e+01
1.443087861858811660e+00 2.501073455810546875e+01
1.445884543761638774e+00 2.500805473327636719e+01
1.448681225664465888e+00 2.500537300109863281e+01
1.451477907567293002e+00 2.500267219543457031e+01
1.454274589470119894e+00 2.499997138977050781e+01
1.457071271372947230e+00 2.499725914001464844e+01
1.459867953275774344e+00 2.499453163146972656e+01
1.462664635178601458e+00 2.499180030822753906e+01
1.465461317081428572e+00 2.498905944824218750e+01
1.468257998984255908e+00 2.498630714416503906e+01
1.471054680887083022e+00 2.498355293273925781e+01
1.473851362789910135e+00 2.498079109191894531e+01
1.476648044692737471e+00 2.497801399230957031e+01
1.479444726595564585e+00 2.497523307800292969e+01
1.482241408498391699e+00 2.497243881225585938e+01
1.485038090401218813e+00 2.496964073181152344e+01
1.487834772304046149e+00 2.496683692932128906e+01
1.490631454206873263e+00 2.496402168273925781e+01
1.493428136109700155e+00 2.496119689941406250e+01
1.496224818012527269e+00 2.495837211608886719e+01
1.499021499915354383e+00 2.495552825927734375e+01
1.501818181818181719e+00 2.495268249511718750e+01
1.504614863721008833e+00 2.494982528686523438e+01
1.507411545623835947e+00 2.494696998596191406e+01
1.510208227526663283e+00 2.494410133361816406e+01
1.513004909429490397e+00 2.494122314453125000e+01
1.515801591332317511e+00 2.493833923339843750e+01
1.518598273235144624e+00 2.493544387817382812e+01
1.521394955137971960e+00 2.493254470825195312e+01
1.524191637040799074e+00 2.492963409423828125e+01
1.526988318943626188e+00 2.492672729492187500e+01
1.529785000846453302e+00 2.492380142211914062e+01
1.532581682749280194e+00 2.492087745666503906e+01
1.535378364652107530e+00 2.491793632507324219e+01
1.538175046554934644e+00 2.491498947143554688e+01
1.540971728457761758e+00 2.491204452514648438e+01
1.543768410360589094e+00 2.490908622741699219e+01
1.546565092263416208e+00 2.490612602233886719e+01
1.549361774166243322e+00 2.490315437316894531e+01
1.552158456069070436e+00 2.490017700195312500e+01
1.554955137971897772e+00 2.489718818664550781e+01
1.557751819874724886e+00 2.489419555664062500e+01
1.560548501777552000e+00 2.489119911193847656e+01
1.563345183680379114e+00 2.488819313049316406e+01
1.566141865583206449e+00 2.488518905639648438e+01
1.568938547486033563e+00 2.488216590881347656e+01
1.571735229388860455e+00 2.487914466857910156e+01
1.574531911291687569e+00 2.487611579895019531e+01
1.577328593194514905e+00 2.487308311462402344e+01
1.580125275097342019e+00 2.487003135681152344e+01
1.582921957000169133e+00 2.486698532104492188e+01
1.585718638902996247e+00 2.486393547058105469e+01
1.588515320805823583e+00 2.486087417602539062e+01
1.591312002708650697e+00 2.485780715942382812e+01
1.594108684611477811e+00 2.485473823547363281e+01
1.596905366514304925e+00 2.485166358947753906e+01
1.599702048417132261e+00 2.484857559204101562e+01
1.602498730319959375e+00 2.484548568725585938e+01
1.605295412222786489e+00 2.484239196777343750e+01
1.608092094125613603e+00 2.483928680419921875e+01
1.610888776028440939e+00 2.483618164062500000e+01
1.613685457931267830e+00 2.483306694030761719e+01
1.616482139834094944e+00 2.482995796203613281e+01
1.619278821736922058e+00 2.482683372497558594e+01
1.622075503639749394e+00 2.482370185852050781e+01
1.624872185542576508e+00 2.482057380676269531e+01
1.627668867445403622e+00 2.481743621826171875e+01
1.630465549348230736e+00 2.481429672241210938e+01
1.633262231251058072e+00 2.481114196777343750e+01
1.636058913153885186e+00 2.480799293518066406e+01
1.638855595056712300e+00 2.480483818054199219e+01
1.641652276959539414e+00 2.480167007446289062e+01
1.644448958862366750e+00 2.479850387573242188e+01
1.647245640765193864e+00 2.479533386230468750e+01
1.650042322668020978e+00 2.479215431213378906e+01
1.652839004570847870e+00 2.478896903991699219e+01
1.655635686473675205e+00 2.478578186035156250e+01
1.658432368376502319e+00 2.478259658813476562e+01
1.661229050279329433e+00 2.477939605712890625e+01
1.664025732182156547e+00 2.477620315551757812e+01
1.666822414084983883e+00 2.477299499511718750e+01
1.669619095987810997e+00 2.476978492736816406e+01
1.672415777890638111e+00 2.476656913757324219e+01
1.675212459793465225e+00 2.476335144042968750e+01
1.678009141696292561e+00 2.476012992858886719e+01
1.680805823599119675e+00 2.475690650939941406e+01
1.683602505501946789e+00 2.475367164611816406e+01
1.686399187404773903e+00 2.475043678283691406e+01
1.689195869307601239e+00 2.474719810485839844e+01
1.691992551210428131e+00 2.474395561218261719e+01
1.694789233113255245e+00 2.474070549011230469e+01
1.697585915016082359e+00 2.473745536804199219e+01
1.700382596918909694e+00 2.473419189453125000e+01
1.703179278821736808e+00 2.473092842102050781e+01
1.705975960724563922e+00 2.472766876220703125e+01
1.708772642627391036e+00 2.472439765930175781e+01
1.711569324530218372e+00 2.472112274169921875e+01
1.714366006433045486e+00 2.471784591674804688e+01
1.717162688335872600e+00 2.471456909179687500e+01
1.719959370238699714e+00 2.471127891540527344e+01
1.722756052141527050e+00 2.470799636840820312e+01
1.725552734044354164e+00 2.470469665527343750e+01
1.728349415947181278e+00 2.470140266418457031e+01
1.731146097850008170e+00 2.469810295104980469e+01
1.733942779752835506e+00 2.469479942321777344e+01
1.736739461655662620e+00 2.469149017333984375e+01
1.739536143558489734e+00 2.468817329406738281e+01
1.742332825461316848e+00 2.468486213684082031e+01
1.745129507364144184e+00 2.468154144287109375e+01
1.747926189266971297e+00 2.467821502685546875e+01
1.750722871169798411e+00 2.467488861083984375e+01
1.753519553072625525e+00 2.467156600952148438e+01
1.756316234975452861e+00 2.466822052001953125e+01
1.759112916878279975e+00 2.466488838195800781e+01
1.761909598781107089e+00 2.466154670715332031e+01
1.764706280683934203e+00 2.465819740295410156e+01
1.767502962586761539e+00 2.465485000610351562e+01
1.770299644489588431e+00 2.465149497985839844e+01
1.773096326392415545e+00 2.464814186096191406e+01
1.775893008295242659e+00 2.464478302001953125e+01
1.778689690198069995e+00 2.464142036437988281e+01
1.781486372100897109e+00 2.463804817199707031e+01
1.784283054003724223e+00 2.463468170166015625e+01
1.787079735906551337e+00 2.463131141662597656e+01
1.789876417809378673e+00 2.462793540954589844e+01
1.792673099712205786e+00 2.462455558776855469e+01
1.795469781615032900e+00 2.462117385864257812e+01
1.798266463517860014e+00 2.461778259277343750e+01
1.801063145420687350e+00 2.461439514160156250e+01
1.803859827323514464e+00 2.461100387573242188e+01
1.806656509226341578e+00 2.460760879516601562e+01
1.809453191129168692e+00 2.460420608520507812e+01
1.812249873031995806e+00 2.460080718994140625e+01
1.815046554934822920e+00 2.459740257263183594e+01
1.817843236837650034e+00 2.459399223327636719e+01
1.820639918740477148e+00 2.459057807922363281e+01
1.823436600643304484e+00 2.458716392517089844e+01
1.826233282546131598e+00 2.458374595642089844e+01
1.829029964448958712e+00 2.458032798767089844e+01
1.831826646351785826e+00 2.457690429687500000e+01
1.834623328254613162e+00 2.457347869873046875e+01
1.837420010157440275e+00 2.457004737854003906e+01
1.840216692060267389e+00 2.456661605834960938e+01
1.843013373963094503e+00 2.456318473815917969e+01
1.845810055865921839e+00 2.455974197387695312e+01
1.848606737768748953e+00 2.455630683898925781e+01
1.851403419671575845e+00 2.455286026000976562e+01
1.854200101574402959e+00 2.454941749572753906e+01
1.856996783477230295e+00 2.454597091674804688e+01
1.859793465380057409e+00 2.454252243041992188e+01
1.862590147282884523e+00 2.453906250000000000e+01
1.865386829185711637e+00 2.453560256958007812e+01
1.868183511088538973e+00 2.453214836120605469e+01
1.870980192991366087e+00 2.452868461608886719e+01
1.873776874894193201e+00 2.452522468566894531e+01
1.876573556797020315e+00 2.452176094055175781e+01
1.879370238699847651e+00 2.451828956604003906e+01
1.882166920602674764e+00 2.451481819152832031e+01
1.884963602505501878e+00 2.451134681701660156e+01
1.887760284408328992e+00 2.450787162780761719e+01
1.890556966311156106e+00 2.450439453125000000e+01
1.893353648213983220e+00 2.450091552734375000e+01
1.896150330116810334e+00 2.449743652343750000e+01
1.898947012019637448e+00 2.449394798278808594e+01
1.901743693922464784e+00 2.449046134948730469e+01
1.904540375825291898e+00 2.448697090148925781e+01
1.907337057728119012e+00 2.448348236083984375e+01
1.910133739630946126e+00 2.447999191284179688e+01
1.912930421533773462e+00 2.447649765014648438e+01
1.915727103436600576e+00 2.447300148010253906e+01
1.918523785339427690e+00 2.446950149536132812e+01
1.921320467242254804e+00 2.446600151062011719e+01
1.924117149145082140e+00 2.446250152587890625e+01
1.926913831047909254e+00 2.445899963378906250e+01
1.929710512950736145e+00 2.445549011230468750e+01
1.932507194853563259e+00 2.445198249816894531e+01
1.935303876756390595e+00 2.444847869873046875e+01
1.938100558659217709e+00 2.444496345520019531e+01
1.940897240562044823e+00 2.444145202636718750e+01
1.943693922464871937e+00 2.443794059753417969e+01
1.946490604367699273e+00 2.443442153930664062e+01
1.949287286270526387e+00 2.443090248107910156e+01
1.952083968173353501e+00 2.442739105224609375e+01
1.954880650076180615e+00 2.442386817932128906e+01
1.957677331979007951e+00 2.442034721374511719e+01
1.960474013881835065e+00 2.441682624816894531e+01
1.963270695784662179e+00 2.441329574584960938e+01
1.966067377687489515e+00 2.440977478027343750e+01
1.968864059590316407e+00 2.440624809265136719e+01
1.971660741493143520e+00 2.440272140502929688e+01
1.974457423395970634e+00 2.439918899536132812e+01
1.977254105298797748e+00 2.439566230773925781e+01
1.980050787201625084e+00 2.439212989807128906e+01
1.982847469104452198e+00 2.438859939575195312e+01
1.985644151007279312e+00 2.438506126403808594e+01
1.988440832910106426e+00 2.438152313232421875e+01
1.991237514812933762e+00 2.437798881530761719e+01
1.994034196715760876e+00 2.437445640563964844e+01
1.996830878618587990e+00 2.437091827392578125e+01
1.999627560521415326e+00 2.436737632751464844e+01
2.002424242424242440e+00 2.436383819580078125e+01
2.005220924327069554e+00 2.436029434204101562e+01
2.008017606229896668e+00 2.435675430297851562e+01
2.010814288132723782e+00 2.435321426391601562e+01
2.013610970035550896e+00 2.434966659545898438e+01
2.016407651938378010e+00 2.434612083435058594e+01
2.019204333841205123e+00 2.434257698059082031e+01
2.022001015744032237e+00 2.433903121948242188e+01
2.024797697646859351e+00 2.433549118041992188e+01
2.027594379549686465e+00 2.433193969726562500e+01
2.030391061452514023e+00 2.432839012145996094e+01
2.033187743355341137e+00 2.432484245300292969e+01
2.035984425258168251e+00 2.432129478454589844e+01
2.038781107160995365e+00 2.431774139404296875e+01
2.041577789063822479e+00 2.431419181823730469e+01
2.044374470966649593e+00 2.431064414978027344e+01
2.047171152869476707e+00 2.430709266662597656e+01
2.049967834772303821e+00 2.430354118347167969e+01
2.052764516675130935e+00 2.429999160766601562e+01
2.055561198577958049e+00 2.429644012451171875e+01
2.058357880480785163e+00 2.429288673400878906e+01
2.061154562383612276e+00 2.428933906555175781e+01
2.063951244286439834e+00 2.428577995300292969e+01
2.066747926189266948e+00 2.428223037719726562e+01
2.069544608092094062e+00 2.427866935729980469e+01
2.072341289994921176e+00 2.427511978149414062e+01
2.075137971897748290e+00 2.427156639099121094e+01
2.077934653800575404e+00 2.426800918579101562e+01
2.080731335703402518e+00 2.426446151733398438e+01
2.083528017606230076e+00 2.426090431213378906e+01
2.086324699509057190e+00 2.425734710693359375e+01
2.089121381411883860e+00 2.425379943847656250e+01
2.091918063314710974e+00 2.425023651123046875e+01
2.094714745217538088e+00 2.424668502807617188e+01
2.097511427120365646e+00 2.424313163757324219e+01
2.100308109023192760e+00 2.423957633972167969e+01
2.103104790926019874e+00 2.423602104187011719e+01
2.105901472828846988e+00 2.423247718811035156e+01
2.108698154731674101e+00 2.422891807556152344e+01
2.111494836634501215e+00 2.422536659240722656e+01
2.114291518537328329e+00 2.422181510925292969e+01
2.117088200440155887e+00 2.421825981140136719e+01
2.119884882342983001e+00 2.421470451354980469e+01
2.122681564245810115e+00 2.421115112304687500e+01
2.125478246148637229e+00 2.420760345458984375e+01
2.128274928051463899e+00 2.420404624938964844e+01
2.131071609954291457e+00 2.420049285888671875e+01
2.133868291857118571e+00 2.419694328308105469e+01
2.136664973759945685e+00 2.419339752197265625e+01
2.139461655662772799e+00 2.418984413146972656e+01
2.142258337565599913e+00 2.418629264831542969e+01
2.145055019468427027e+00 2.418275070190429688e+01
2.147851701371254141e+00 2.417919540405273438e+01
2.150648383274081699e+00 2.417565345764160156e+01
2.153445065176908813e+00 2.417210006713867188e+01
2.156241747079735926e+00 2.416856002807617188e+01
2.159038428982563040e+00 2.416501426696777344e+01
2.161835110885390154e+00 2.416146850585937500e+01
2.164631792788217268e+00 2.415791893005371094e+01
2.167428474691044382e+00 2.415437316894531250e+01
2.170225156593871496e+00 2.415083312988281250e+01
2.173021838496698610e+00 2.414729118347167969e+01
2.175818520399525724e+00 2.414375114440917969e+01
2.178615202302352838e+00 2.414021492004394531e+01
2.181411884205179952e+00 2.413667488098144531e+01
2.184208566108007510e+00 2.413312911987304688e+01
2.187005248010834624e+00 2.412959098815917969e+01
2.189801929913661738e+00 2.412605667114257812e+01
2.192598611816488852e+00 2.412252235412597656e+01
2.195395293719315966e+00 2.411898231506347656e+01
2.198191975622143080e+00 2.411544799804687500e+01
2.200988657524970193e+00 2.411191749572753906e+01
2.203785339427797307e+00 2.410838890075683594e+01
2.206582021330624865e+00 2.410485076904296875e+01
2.209378703233451535e+00 2.410132408142089844e+01
2.212175385136278649e+00 2.409779739379882812e+01
2.214972067039105763e+00 2.409426307678222656e+01
2.217768748941932877e+00 2.409073448181152344e+01
2.220565430844760435e+00 2.408721351623535156e+01
2.223362112747587549e+00 2.408368492126464844e+01
2.226158794650414663e+00 2.408016395568847656e+01
2.228955476553241777e+00 2.407664489746093750e+01
2.231752158456068891e+00 2.407312202453613281e+01
2.234548840358896005e+00 2.406960487365722656e+01
2.237345522261723119e+00 2.406608200073242188e+01
2.240142204164550677e+00 2.406256294250488281e+01
2.242938886067377791e+00 2.405904960632324219e+01
2.245735567970204904e+00 2.405553436279296875e+01
2.248532249873031574e+00 2.405202293395996094e+01
2.251328931775858688e+00 2.404850959777832031e+01
2.254125613678686246e+00 2.404500007629394531e+01
2.256922295581513360e+00 2.404149246215820312e+01
2.259718977484340474e+00 2.403798675537109375e+01
2.262515659387167588e+00 2.403447914123535156e+01
2.265312341289994702e+00 2.403096961975097656e+01
2.268109023192821816e+00 2.402746582031250000e+01
2.270905705095648930e+00 2.402396965026855469e+01
2.273702386998476488e+00 2.402045822143554688e+01
2.276499068901303602e+00 2.401696968078613281e+01
2.279295750804130716e+00 2.401346969604492188e+01
2.282092432706957830e+00 2.400997161865234375e+01
2.284889114609784944e+00 2.400647544860839844e+01
2.287685796512612058e+00 2.400297927856445312e+01
2.290482478415439171e+00 2.399949264526367188e+01
2.293279160318266285e+00 2.399600219726562500e+01
2.296075842221093399e+00 2.399251556396484375e+01
2.298872524123920513e+00 2.398902511596679688e+01
2.301669206026747627e+00 2.398553657531738281e+01
2.304465887929574741e+00 2.398205566406250000e+01
2.307262569832402299e+00 2.397857284545898438e+01


==> Figures/experiments/retina_DS_R2.dat <==
0.000000000000000000e+00 2.297290992736816406e+01
1.122807017543859531e-01 2.324271011352539062e+01
2.245614035087719063e-01 2.345385169982910156e+01
3.368421052631578871e-01 2.361762428283691406e+01
4.491228070175438125e-01 2.374651718139648438e+01
5.614035087719297934e-01 2.384254455566406250e+01
6.736842105263157743e-01 2.391036796569824219e+01
7.859649122807016441e-01 2.395479965209960938e+01
8.982456140350876250e-01 2.398021888732910156e+01
1.010526315789473717e+00 2.399051856994628906e+01
1.122807017543859587e+00 2.398925018310546875e+01
1.235087719298245457e+00 2.397877693176269531e+01
1.347368421052631549e+00 2.396105194091796875e+01
1.459649122807017418e+00 2.393774032592773438e+01
1.571929824561403288e+00 2.391022300720214844e+01
1.684210526315789380e+00 2.387963867187500000e+01
1.796491228070175250e+00 2.384687614440917969e+01
1.908771929824561342e+00 2.381272888183593750e+01
2.021052631578947434e+00 2.377791404724121094e+01
2.133333333333333304e+00 2.374298095703125000e+01
2.245614035087719174e+00 2.370836639404296875e+01
2.357894736842105043e+00 2.367440223693847656e+01
2.470175438596490913e+00 2.364128112792968750e+01
2.582456140350877227e+00 2.360919189453125000e+01
2.694736842105263097e+00 2.357823181152343750e+01
2.807017543859648967e+00 2.354842948913574219e+01
2.919298245614034837e+00 2.351984214782714844e+01
3.031578947368420707e+00 2.349250984191894531e+01
3.143859649122806577e+00 2.346639251708984375e+01
3.256140350877192891e+00 2.344144630432128906e+01
3.368421052631578760e+00 2.341763114929199219e+01
3.480701754385964630e+00 2.339489173889160156e+01
3.592982456140350500e+00 2.337316513061523438e+01
3.705263157894736814e+00 2.335238075256347656e+01
3.817543859649122684e+00 2.333247375488281250e+01
3.929824561403508554e+00 2.331338500976562500e+01
4.042105263157894868e+00 2.329506874084472656e+01
4.154385964912280294e+00 2.327747917175292969e+01
4.266666666666666607e+00 2.326057243347167969e+01
4.378947368421052921e+00 2.324429321289062500e+01
4.491228070175438347e+00 2.322861480712890625e+01
4.603508771929823773e+00 2.321349525451660156e+01
4.715789473684210087e+00 2.319889259338378906e+01
4.828070175438596401e+00 2.318478012084960938e+01
4.940350877192981827e+00 2.317112731933593750e+01
5.052631578947368141e+00 2.315790748596191406e+01
5.164912280701754455e+00 2.314508438110351562e+01
5.277192982456139880e+00 2.313264846801757812e+01
5.389473684210526194e+00 2.312057876586914062e+01
5.501754385964911620e+00 2.310885047912597656e+01
5.614035087719297934e+00 2.309744453430175781e+01
5.726315789473684248e+00 2.308633422851562500e+01
5.838596491228069674e+00 2.307552146911621094e+01
5.950877192982455988e+00 2.306498146057128906e+01
6.063157894736841413e+00 2.305469894409179688e+01
6.175438596491227727e+00 2.304467582702636719e+01
6.287719298245613153e+00 2.303487968444824219e+01
6.400000000000000355e+00 2.302531433105468750e+01
6.512280701754385781e+00 2.301596069335937500e+01
6.624561403508772095e+00 2.300681877136230469e+01
6.736842105263157521e+00 2.299786949157714844e+01
6.849122807017543835e+00 2.298912048339843750e+01
6.961403508771929260e+00 2.298053741455078125e+01
7.073684210526315574e+00 2.297214126586914062e+01
7.185964912280701000e+00 2.296391487121582031e+01
7.298245614035086426e+00 2.295583724975585938e+01
7.410526315789473628e+00 2.294792556762695312e+01
7.522807017543859054e+00 2.294016838073730469e+01
7.635087719298245368e+00 2.293255043029785156e+01
7.747368421052630794e+00 2.292507171630859375e+01
7.859649122807017108e+00 2.291772651672363281e+01
7.971929824561402533e+00 2.291051673889160156e+01
8.084210526315789735e+00 2.290342712402343750e+01
8.196491228070174273e+00 2.289646148681640625e+01
8.308771929824560587e+00 2.288961410522460938e+01
8.421052631578946901e+00 2.288288688659667969e+01
8.533333333333333215e+00 2.287627029418945312e+01
8.645614035087719529e+00 2.286975860595703125e+01
8.757894736842105843e+00 2.286335372924804688e+01
8.870175438596490380e+00 2.285704612731933594e+01
8.982456140350876694e+00 2.285084342956542969e+01
9.094736842105263008e+00 2.284473800659179688e+01
9.207017543859647546e+00 2.283872413635253906e+01
9.319298245614033860e+00 2.283279609680175781e+01
9.431578947368420174e+00 2.282696723937988281e+01
9.543859649122806488e+00 2.282121658325195312e+01
9.656140350877192802e+00 2.281554794311523438e+01
9.768421052631579116e+00 2.280996513366699219e+01
9.880701754385963653e+00 2.280446243286132812e+01
9.992982456140349967e+00 2.279903602600097656e+01
1.010526315789473628e+01 2.279369163513183594e+01
1.021754385964912260e+01 2.278841590881347656e+01
1.032982456140350891e+01 2.278320693969726562e+01
1.044210526315789522e+01 2.277808189392089844e+01
1.055438596491227976e+01 2.277301406860351562e+01
1.066666666666666607e+01 2.276801872253417969e+01


==> Figures/experiments/retina_DS_gauge.dat <==
0.000000000000000000e+00 2.296276855468750000e+01
3.694509672369451249e-03 2.298673439025878906e+01
7.389019344738902498e-03 2.300910568237304688e+01
1.108352901710835288e-02 2.303036117553710938e+01
1.477803868947780500e-02 2.305056762695312500e+01
1.847254836184725538e-02 2.306999206542968750e+01
2.216705803421670576e-02 2.308865737915039062e+01
2.586156770658615614e-02 2.310674285888671875e+01
2.955607737895560999e-02 2.312426376342773438e+01
3.325058705132506037e-02 2.314133262634277344e+01
3.694509672369451075e-02 2.315804100036621094e+01
4.063960639606396114e-02 2.317446136474609375e+01
4.433411606843341152e-02 2.319058990478515625e+01
4.802862574080286884e-02 2.320646667480468750e+01
5.172313541317231228e-02 2.322214126586914062e+01
5.541764508554176266e-02 2.323765182495117188e+01
5.911215475791121998e-02 2.325296783447265625e+01
6.280666443028067036e-02 2.326811981201171875e+01
6.650117410265012075e-02 2.328310966491699219e+01
7.019568377501957113e-02 2.329795646667480469e+01
7.389019344738902151e-02 2.331268119812011719e+01
7.758470311975847189e-02 2.332730674743652344e+01
8.127921279212792227e-02 2.334184646606445312e+01
8.497372246449737265e-02 2.335631179809570312e+01
8.866823213686682303e-02 2.337070655822753906e+01
9.236274180923628729e-02 2.338502883911132812e+01
9.605725148160573768e-02 2.339929771423339844e+01
9.975176115397518806e-02 2.341350173950195312e+01
1.034462708263446246e-01 2.342764854431152344e+01
1.071407804987140749e-01 2.344175529479980469e+01
1.108352901710835253e-01 2.345581626892089844e+01
1.145297998434529896e-01 2.346982765197753906e+01
1.182243095158224400e-01 2.348378944396972656e+01
1.219188191881918903e-01 2.349772644042968750e+01
1.256133288605613407e-01 2.351161766052246094e+01
1.293078385329307911e-01 2.352548217773437500e+01
1.330023482053002415e-01 2.353930473327636719e+01
1.366968578776696919e-01 2.355309867858886719e+01
1.403913675500391423e-01 2.356686210632324219e+01
1.440858772224085926e-01 2.358058929443359375e+01
1.477803868947780430e-01 2.359429359436035156e+01
1.514748965671474934e-01 2.360795974731445312e+01
1.551694062395169438e-01 2.362161064147949219e+01
1.588639159118863942e-01 2.363522720336914062e+01
1.625584255842558445e-01 2.364881324768066406e+01
1.662529352566252949e-01 2.366236877441406250e+01
1.699474449289947453e-01 2.367590332031250000e+01
1.736419546013641957e-01 2.368939971923828125e+01
1.773364642737336461e-01 2.370287322998046875e+01
1.810309739461030965e-01 2.371631813049316406e+01
1.847254836184725746e-01 2.372972106933593750e+01
1.884199932908420250e-01 2.374311447143554688e+01
1.921145029632114754e-01 2.375646972656250000e+01
1.958090126355808980e-01 2.376979255676269531e+01
1.995035223079503761e-01 2.378309059143066406e+01
2.031980319803197987e-01 2.379635620117187500e+01
2.068925416526892491e-01 2.380959129333496094e+01
2.105870513250587273e-01 2.382279777526855469e+01
2.142815609974281499e-01 2.383597183227539062e+01
2.179760706697976280e-01 2.384911918640136719e+01
2.216705803421670506e-01 2.386222839355468750e+01
2.253650900145365288e-01 2.387531280517578125e+01
2.290595996869059792e-01 2.388835144042968750e+01
2.327541093592754295e-01 2.390136528015136719e+01
2.364486190316448799e-01 2.391434097290039062e+01
2.401431287040143026e-01 2.392728233337402344e+01
2.438376383763837807e-01 2.394018936157226562e+01
2.475321480487532033e-01 2.395305252075195312e+01
2.512266577211226815e-01 2.396588325500488281e+01
2.549211673934921318e-01 2.397867584228515625e+01
2.586156770658615822e-01 2.399142646789550781e+01
2.623101867382310326e-01 2.400414276123046875e+01
2.660046964106004830e-01 2.401682090759277344e+01
2.696992060829699334e-01 2.402944564819335938e+01
2.733937157553393837e-01 2.404203605651855469e+01
2.770882254277088341e-01 2.405458831787109375e+01
2.807827351000782845e-01 2.406709289550781250e+01
2.844772447724477349e-01 2.407954978942871094e+01
2.881717544448171853e-01 2.409197425842285156e+01
2.918662641171866357e-01 2.410434722900390625e+01
2.955607737895560860e-01 2.411667823791503906e+01
2.992552834619255364e-01 2.412896156311035156e+01
3.029497931342949868e-01 2.414119911193847656e+01
3.066443028066644372e-01 2.415339469909667969e+01
3.103388124790338876e-01 2.416553115844726562e+01
3.140333221514033379e-01 2.417762756347656250e+01
3.177278318237727883e-01 2.418967056274414062e+01
3.214223414961422387e-01 2.420167350769042969e+01
3.251168511685116891e-01 2.421361541748046875e+01
3.288113608408811395e-01 2.422550201416015625e+01
3.325058705132505898e-01 2.423734283447265625e+01
3.362003801856200402e-01 2.424914360046386719e+01
3.398948898579894906e-01 2.426087951660156250e+01
3.435893995303589965e-01 2.427256202697753906e+01
3.472839092027283914e-01 2.428418922424316406e+01
3.509784188750978973e-01 2.429576492309570312e+01
3.546729285474672921e-01 2.430729103088378906e+01
3.583674382198367425e-01 2.431875801086425781e+01
3.620619478922061929e-01 2.433016014099121094e+01
3.657564575645756433e-01 2.434152793884277344e+01
3.694509672369451492e-01 2.435281372070312500e+01
3.731454769093145440e-01 2.436405944824218750e+01
3.768399865816840499e-01 2.437523269653320312e+01
3.805344962540534448e-01 2.438635253906250000e+01
3.842290059264229507e-01 2.439741706848144531e+01
3.879235155987923456e-01 2.440841865539550781e+01
3.916180252711617960e-01 2.441936302185058594e+01
3.953125349435313018e-01 2.443024063110351562e+01
3.990070446159007522e-01 2.444106292724609375e+01
4.027015542882701471e-01 2.445182418823242188e+01
4.063960639606395975e-01 2.446251869201660156e+01
4.100905736330091034e-01 2.447315025329589844e+01
4.137850833053784982e-01 2.448372459411621094e+01
4.174795929777479486e-01 2.449423599243164062e+01
4.211741026501174545e-01 2.450467872619628906e+01
4.248686123224869049e-01 2.451506614685058594e+01
4.285631219948562998e-01 2.452538490295410156e+01
4.322576316672258057e-01 2.453563308715820312e+01
4.359521413395952560e-01 2.454582214355468750e+01
4.396466510119647064e-01 2.455594635009765625e+01
4.433411606843341013e-01 2.456600761413574219e+01
4.470356703567036072e-01 2.457600212097167969e+01
4.507301800290730576e-01 2.458592605590820312e+01
4.544246897014424524e-01 2.459577941894531250e+01
4.581191993738119583e-01 2.460557746887207031e+01
4.618137090461814087e-01 2.461529731750488281e+01
4.655082187185508591e-01 2.462495422363281250e+01
4.692027283909202540e-01 2.463454055786132812e+01
4.728972380632897599e-01 2.464405441284179688e+01
4.765917477356592102e-01 2.465350723266601562e+01
4.802862574080286051e-01 2.466288185119628906e+01
4.839807670803981110e-01 2.467219161987304688e+01
4.876752767527675614e-01 2.468142700195312500e+01
4.913697864251370118e-01 2.469059371948242188e+01
4.950642960975064066e-01 2.469968795776367188e+01
4.987588057698759125e-01 2.470870780944824219e+01
5.024533154422453629e-01 2.471766281127929688e+01
5.061478251146147578e-01 2.472654533386230469e+01
5.098423347869842637e-01 2.473535156250000000e+01
5.135368444593537696e-01 2.474408912658691406e+01
5.172313541317231644e-01 2.475275802612304688e+01
5.209258638040925593e-01 2.476135063171386719e+01
5.246203734764620652e-01 2.476986312866210938e+01
5.283148831488315711e-01 2.477831077575683594e+01
5.320093928212009660e-01 2.478667640686035156e+01
5.357039024935703608e-01 2.479497909545898438e+01
5.393984121659398667e-01 2.480319786071777344e+01
5.430929218383093726e-01 2.481134986877441406e+01
5.467874315106787675e-01 2.481942749023437500e+01
5.504819411830481624e-01 2.482743263244628906e+01
5.541764508554176683e-01 2.483536148071289062e+01
5.578709605277871741e-01 2.484321594238281250e+01
5.615654702001565690e-01 2.485099220275878906e+01
5.652599798725260749e-01 2.485869979858398438e+01
5.689544895448954698e-01 2.486633491516113281e+01
5.726489992172648646e-01 2.487389755249023438e+01
5.763435088896343705e-01 2.488138389587402344e+01
5.800380185620038764e-01 2.488879966735839844e+01
5.837325282343732713e-01 2.489613723754882812e+01
5.874270379067426662e-01 2.490340232849121094e+01
5.911215475791121721e-01 2.491058731079101562e+01
5.948160572514816780e-01 2.491771507263183594e+01
5.985105669238510728e-01 2.492476272583007812e+01
6.022050765962205787e-01 2.493172836303710938e+01
6.058995862685899736e-01 2.493862724304199219e+01
6.095940959409594795e-01 2.494545555114746094e+01
6.132886056133288744e-01 2.495219802856445312e+01
6.169831152856983802e-01 2.495888328552246094e+01
6.206776249580677751e-01 2.496548652648925781e+01
6.243721346304371700e-01 2.497202301025390625e+01
6.280666443028066759e-01 2.497847366333007812e+01
6.317611539751761818e-01 2.498485755920410156e+01
6.354556636475455766e-01 2.499118041992187500e+01
6.391501733199149715e-01 2.499741554260253906e+01
6.428446829922844774e-01 2.500358772277832031e+01
6.465391926646539833e-01 2.500967407226562500e+01
6.502337023370233782e-01 2.501569366455078125e+01
6.539282120093928841e-01 2.502164077758789062e+01
6.576227216817622789e-01 2.502751731872558594e+01
6.613172313541317848e-01 2.503331565856933594e+01
6.650117410265011797e-01 2.503904533386230469e+01
6.687062506988706856e-01 2.504469680786132812e+01
6.724007603712400805e-01 2.505027961730957031e+01
6.760952700436095864e-01 2.505578994750976562e+01
6.797897797159789812e-01 2.506122207641601562e+01
6.834842893883484871e-01 2.506658172607421875e+01
6.871787990607179930e-01 2.507187461853027344e+01
6.908733087330873879e-01 2.507709503173828125e+01
6.945678184054567827e-01 2.508224105834960938e+01
6.982623280778262886e-01 2.508731842041015625e+01
7.019568377501957945e-01 2.509232139587402344e+01
7.056513474225651894e-01 2.509725952148437500e+01
7.093458570949345843e-01 2.510211753845214844e+01
7.130403667673040902e-01 2.510690307617187500e+01
7.167348764396734850e-01 2.511161613464355469e+01
7.204293861120429909e-01 2.511625862121582031e+01
7.241238957844123858e-01 2.512083816528320312e+01
7.278184054567818917e-01 2.512534332275390625e+01
7.315129151291512866e-01 2.512977600097656250e+01
7.352074248015207925e-01 2.513414573669433594e+01
7.389019344738902983e-01 2.513843727111816406e+01
7.425964441462596932e-01 2.514266014099121094e+01
7.462909538186290881e-01 2.514681625366210938e+01
7.499854634909985940e-01 2.515090751647949219e+01
7.536799731633680999e-01 2.515492820739746094e+01
7.573744828357374947e-01 2.515887451171875000e+01
7.610689925081068896e-01 2.516275405883789062e+01
7.647635021804763955e-01 2.516656303405761719e+01
7.684580118528459014e-01 2.517030906677246094e+01
7.721525215252154073e-01 2.517397880554199219e+01
7.758470311975846911e-01 2.517758560180664062e+01
7.795415408699540860e-01 2.518111419677734375e+01
7.832360505423235919e-01 2.518458175659179688e+01
7.869305602146930978e-01 2.518798828125000000e+01
7.906250698870626037e-01 2.519131278991699219e+01
7.943195795594319986e-01 2.519457435607910156e+01
7.980140892318015045e-01 2.519777679443359375e+01
8.017085989041707883e-01 2.520090103149414062e+01
8.054031085765402942e-01 2.520396995544433594e+01
8.090976182489098001e-01 2.520696640014648438e+01
8.127921279212791950e-01 2.520990180969238281e+01
8.164866375936487009e-01 2.521276473999023438e+01
8.201811472660182067e-01 2.521557044982910156e+01
8.238756569383877126e-01 2.521830749511718750e+01
8.275701666107569965e-01 2.522098350524902344e+01
8.312646762831265024e-01 2.522359085083007812e+01
8.349591859554958972e-01 2.522613716125488281e+01
8.386536956278654031e-01 2.522862052917480469e+01
8.423482053002349090e-01 2.523103713989257812e+01
8.460427149726043039e-01 2.523339843750000000e+01
8.497372246449738098e-01 2.523569297790527344e+01
8.534317343173433157e-01 2.523792457580566406e+01
8.571262439897125995e-01 2.524009704589843750e+01
8.608207536620821054e-01 2.524220848083496094e+01
8.645152633344516113e-01 2.524424743652343750e+01
8.682097730068210062e-01 2.524624061584472656e+01
8.719042826791905121e-01 2.524815940856933594e+01
8.755987923515600180e-01 2.525002670288085938e+01
8.792933020239294128e-01 2.525183677673339844e+01
8.829878116962988077e-01 2.525358390808105469e+01
8.866823213686682026e-01 2.525526809692382812e+01
8.903768310410377085e-01 2.525689697265625000e+01
8.940713407134072144e-01 2.525847434997558594e+01
8.977658503857766092e-01 2.525998115539550781e+01
9.014603600581461151e-01 2.526143264770507812e+01
9.051548697305156210e-01 2.526283264160156250e+01
9.088493794028849049e-01 2.526417541503906250e+01
9.125438890752544108e-01 2.526546478271484375e+01
9.162383987476239167e-01 2.526668357849121094e+01
9.199329084199933115e-01 2.526785469055175781e+01
9.236274180923628174e-01 2.526897430419921875e+01
9.273219277647323233e-01 2.527003288269042969e+01
9.310164374371017182e-01 2.527103614807128906e+01
9.347109471094711131e-01 2.527199554443359375e+01
9.384054567818405079e-01 2.527289009094238281e+01
9.420999664542100138e-01 2.527373313903808594e+01
9.457944761265795197e-01 2.527453041076660156e+01
9.494889857989490256e-01 2.527526664733886719e+01
9.531834954713184205e-01 2.527595329284667969e+01
9.568780051436879264e-01 2.527658653259277344e+01
9.605725148160572102e-01 2.527716636657714844e+01
9.642670244884267161e-01 2.527769279479980469e+01
9.679615341607962220e-01 2.527816963195800781e+01
9.716560438331656169e-01 2.527859878540039062e+01
9.753505535055351228e-01 2.527897834777832031e+01
9.790450631779046287e-01 2.527930641174316406e+01
9.827395728502740235e-01 2.527957534790039062e+01
9.864340825226434184e-01 2.527980232238769531e+01
9.901285921950128133e-01 2.527998161315917969e+01
9.938231018673823192e-01 2.528010749816894531e+01
9.975176115397518251e-01 2.528018569946289062e+01
1.001212121212121220e+00 2.528021621704101562e+01
1.004906630884490726e+00 2.528018951416015625e+01
1.008601140556860232e+00 2.528013038635253906e+01
1.012295650229229516e+00 2.528001403808593750e+01
1.015990159901599021e+00 2.527985191345214844e+01
1.019684669573968527e+00 2.527963638305664062e+01
1.023379179246338033e+00 2.527938461303710938e+01
1.027073688918707539e+00 2.527908325195312500e+01
1.030768198591076823e+00 2.527873229980468750e+01
1.034462708263446329e+00 2.527833938598632812e+01
1.038157217935815613e+00 2.527790451049804688e+01
1.041851727608185119e+00 2.527741622924804688e+01
1.045546237280554625e+00 2.527688598632812500e+01
1.049240746952924130e+00 2.527631759643554688e+01
1.052935256625293636e+00 2.527569961547851562e+01
1.056629766297663142e+00 2.527503395080566406e+01
1.060324275970032648e+00 2.527432441711425781e+01
1.064018785642401932e+00 2.527358055114746094e+01
1.067713295314771216e+00 2.527279472351074219e+01
1.071407804987140722e+00 2.527196693420410156e+01
1.075102314659510228e+00 2.527108764648437500e+01
1.078796824331879733e+00 2.527017021179199219e+01
1.082491334004249239e+00 2.526921272277832031e+01
1.086185843676618745e+00 2.526820945739746094e+01
1.089880353348988251e+00 2.526718139648437500e+01
1.093574863021357535e+00 2.526609802246093750e+01
1.097269372693727041e+00 2.526497650146484375e+01
1.100963882366096325e+00 2.526382446289062500e+01
1.104658392038465831e+00 2.526261711120605469e+01
1.108352901710835337e+00 2.526138305664062500e+01
1.112047411383204842e+00 2.526010131835937500e+01
1.115741921055574348e+00 2.525879287719726562e+01
1.119436430727943632e+00 2.525744438171386719e+01
1.123130940400313138e+00 2.525604629516601562e+01
1.126825450072682644e+00 2.525461578369140625e+01
1.130519959745052150e+00 2.525314903259277344e+01
1.134214469417421434e+00 2.525164985656738281e+01
1.137908979089790940e+00 2.525011253356933594e+01
1.141603488762160445e+00 2.524853706359863281e+01
1.145297998434529729e+00 2.524692153930664062e+01
1.148992508106899235e+00 2.524527549743652344e+01
1.152687017779268741e+00 2.524359512329101562e+01
1.156381527451638247e+00 2.524187469482421875e+01
1.160076037124007753e+00 2.524012184143066406e+01
1.163770546796377259e+00 2.523834228515625000e+01
1.167465056468746543e+00 2.523651885986328125e+01
1.171159566141116048e+00 2.523466300964355469e+01
1.174854075813485332e+00 2.523277473449707031e+01
1.178548585485854838e+00 2.523085594177246094e+01
1.182243095158224344e+00 2.522890090942382812e+01
1.185937604830593850e+00 2.522690963745117188e+01
1.189632114502963356e+00 2.522489166259765625e+01
1.193326624175332862e+00 2.522284126281738281e+01
1.197021133847702146e+00 2.522075653076171875e+01
1.200715643520071652e+00 2.521863365173339844e+01
1.204410153192441157e+00 2.521650314331054688e+01
1.208104662864810441e+00 2.521431541442871094e+01
1.211799172537179947e+00 2.521210098266601562e+01
1.215493682209549453e+00 2.520985794067382812e+01
1.219188191881918959e+00 2.520759201049804688e+01
1.222882701554288243e+00 2.520528984069824219e+01
1.226577211226657749e+00 2.520295333862304688e+01
1.230271720899027255e+00 2.520059585571289062e+01
1.233966230571396760e+00 2.519820594787597656e+01
1.237660740243766266e+00 2.519578361511230469e+01
1.241355249916135550e+00 2.519333648681640625e+01
1.245049759588505056e+00 2.519085693359375000e+01
1.248744269260874340e+00 2.518835258483886719e+01
1.252438778933243846e+00 2.518581962585449219e+01
1.256133288605613352e+00 2.518325805664062500e+01
1.259827798277982858e+00 2.518067169189453125e+01
1.263522307950352364e+00 2.517805290222167969e+01
1.267216817622721869e+00 2.517540359497070312e+01
1.270911327295091153e+00 2.517273712158203125e+01
1.274605836967460659e+00 2.517004013061523438e+01
1.278300346639829943e+00 2.516732597351074219e+01
1.281994856312199449e+00 2.516457557678222656e+01
1.285689365984568955e+00 2.516179656982421875e+01
1.289383875656938461e+00 2.515899658203125000e+01
1.293078385329307967e+00 2.515617179870605469e+01
1.296772895001677472e+00 2.515331840515136719e+01
1.300467404674046756e+00 2.515044593811035156e+01
1.304161914346416262e+00 2.514754486083984375e+01
1.307856424018785768e+00 2.514462089538574219e+01
1.311550933691155052e+00 2.514167022705078125e+01
1.315245443363524558e+00 2.513869667053222656e+01
1.318939953035894064e+00 2.513569641113281250e+01
1.322634462708263570e+00 2.513267326354980469e+01
1.326328972380633076e+00 2.512963485717773438e+01
1.330023482053002359e+00 2.512656593322753906e+01
1.333717991725371865e+00 2.512348175048828125e+01
1.337412501397741371e+00 2.512036323547363281e+01
1.341107011070110877e+00 2.511723327636718750e+01
1.344801520742480161e+00 2.511407470703125000e+01
1.348496030414849667e+00 2.511089706420898438e+01
1.352190540087219173e+00 2.510769844055175781e+01
1.355885049759588457e+00 2.510447120666503906e+01
1.359579559431957962e+00 2.510123443603515625e+01
1.363274069104327468e+00 2.509796333312988281e+01
1.366968578776696974e+00 2.509467887878417969e+01
1.370663088449066480e+00 2.509136962890625000e+01
1.374357598121435986e+00 2.508803749084472656e+01
1.378052107793805270e+00 2.508469200134277344e+01
1.381746617466174776e+00 2.508132934570312500e+01
1.385441127138544060e+00 2.507794380187988281e+01
1.389135636810913565e+00 2.507453346252441406e+01
1.392830146483283071e+00 2.507110214233398438e+01
1.396524656155652577e+00 2.506765937805175781e+01
1.400219165828022083e+00 2.506419563293457031e+01
1.403913675500391589e+00 2.506070518493652344e+01
1.407608185172760873e+00 2.505719947814941406e+01
1.411302694845130379e+00 2.505367851257324219e+01
1.414997204517499663e+00 2.505014228820800781e+01
1.418691714189869169e+00 2.504658508300781250e+01
1.422386223862238674e+00 2.504301071166992188e+01
1.426080733534608180e+00 2.503941154479980469e+01
1.429775243206977686e+00 2.503580284118652344e+01
1.433469752879346970e+00 2.503217315673828125e+01
1.437164262551716476e+00 2.502852249145507812e+01
1.440858772224085982e+00 2.502486991882324219e+01
1.444553281896455488e+00 2.502118492126464844e+01
1.448247791568824772e+00 2.501748657226562500e+01
1.451942301241194277e+00 2.501377868652343750e+01
1.455636810913563783e+00 2.501004219055175781e+01
1.459331320585933067e+00 2.500630569458007812e+01
1.463025830258302573e+00 2.500254249572753906e+01
1.466720339930672079e+00 2.499876785278320312e+01
1.470414849603041585e+00 2.499497413635253906e+01
1.474109359275411091e+00 2.499115943908691406e+01
1.477803868947780597e+00 2.498733901977539062e+01
1.481498378620149881e+00 2.498349952697753906e+01
1.485192888292519386e+00 2.497964286804199219e+01
1.488887397964888670e+00 2.497577857971191406e+01
1.492581907637258176e+00 2.497189521789550781e+01
1.496276417309627682e+00 2.496799468994140625e+01
1.499970926981997188e+00 2.496409034729003906e+01
1.503665436654366694e+00 2.496015930175781250e+01
1.507359946326736200e+00 2.495622253417968750e+01
1.511054455999105484e+00 2.495227050781250000e+01
1.514748965671474989e+00 2.494830131530761719e+01
1.518443475343844495e+00 2.494432258605957031e+01
1.522137985016213779e+00 2.494033241271972656e+01
1.525832494688583285e+00 2.493632125854492188e+01
1.529527004360952791e+00 2.493230628967285156e+01
1.533221514033322297e+00 2.492827606201171875e+01
1.536916023705691803e+00 2.492422294616699219e+01
1.540610533378061309e+00 2.492016792297363281e+01
1.544305043050430815e+00 2.491609954833984375e+01
1.547999552722800098e+00 2.491201400756835938e+01
1.551694062395169382e+00 2.490792274475097656e+01
1.555388572067538888e+00 2.490381813049316406e+01
1.559083081739908172e+00 2.489970016479492188e+01
1.562777591412277678e+00 2.489557075500488281e+01
1.566472101084647184e+00 2.489143562316894531e+01
1.570166610757016690e+00 2.488727569580078125e+01
1.573861120429386196e+00 2.488311386108398438e+01
1.577555630101755701e+00 2.487894439697265625e+01
1.581250139774125207e+00 2.487475395202636719e+01
1.584944649446494713e+00 2.487056350708007812e+01
1.588639159118863997e+00 2.486635780334472656e+01
1.592333668791233503e+00 2.486213874816894531e+01
1.596028178463603009e+00 2.485791587829589844e+01
1.599722688135972515e+00 2.485367393493652344e+01
1.603417197808341577e+00 2.484942436218261719e+01
1.607111707480711082e+00 2.484516334533691406e+01
1.610806217153080588e+00 2.484090423583984375e+01
1.614500726825450094e+00 2.483661842346191406e+01
1.618195236497819600e+00 2.483234024047851562e+01
1.621889746170189106e+00 2.482804107666015625e+01
1.625584255842558390e+00 2.482373809814453125e+01
1.629278765514927896e+00 2.481941795349121094e+01
1.632973275187297402e+00 2.481509780883789062e+01
1.636667784859666908e+00 2.481075859069824219e+01
1.640362294532036413e+00 2.480641555786132812e+01
1.644056804204405919e+00 2.480206298828125000e+01
1.647751313876775425e+00 2.479769706726074219e+01
1.651445823549144709e+00 2.479332923889160156e+01
1.655140333221513993e+00 2.478895187377929688e+01
1.658834842893883499e+00 2.478456115722656250e+01
1.662529352566253005e+00 2.478016853332519531e+01
1.666223862238622289e+00 2.477576446533203125e+01
1.669918371910991794e+00 2.477134895324707031e+01
1.673612881583361300e+00 2.476692771911621094e+01
1.677307391255730806e+00 2.476249313354492188e+01
1.681001900928100312e+00 2.475806045532226562e+01
1.684696410600469818e+00 2.475361633300781250e+01
1.688390920272839324e+00 2.474916648864746094e+01
1.692085429945208608e+00 2.474470329284667969e+01
1.695779939617578114e+00 2.474024009704589844e+01
1.699474449289947620e+00 2.473576736450195312e+01
1.703168958962317125e+00 2.473128128051757812e+01
1.706863468634686631e+00 2.472679710388183594e+01
1.710557978307055693e+00 2.472229766845703125e+01
1.714252487979425199e+00 2.471780014038085938e+01
1.717946997651794705e+00 2.471328163146972656e+01
1.721641507324164211e+00 2.470876693725585938e+01
1.725336016996533717e+00 2.470424652099609375e+01
1.729030526668903223e+00 2.469972229003906250e+01
1.732725036341272506e+00 2.469518852233886719e+01
1.736419546013642012e+00 2.469064140319824219e+01
1.740114055686011518e+00 2.468609237670898438e+01
1.743808565358381024e+00 2.468154144287109375e+01
1.747503075030750530e+00 2.467697715759277344e+01
1.751197584703120036e+00 2.467240524291992188e+01
1.754892094375489542e+00 2.466783142089843750e+01
1.758586604047858826e+00 2.466325569152832031e+01
1.762281113720228110e+00 2.465867233276367188e+01
1.765975623392597615e+00 2.465408325195312500e+01
1.769670133064966899e+00 2.464949607849121094e+01
1.773364642737336405e+00 2.464488792419433594e+01
1.777059152409705911e+00 2.464027595520019531e+01
1.780753662082075417e+00 2.463566207885742188e+01
1.784448171754444923e+00 2.463104629516601562e+01
1.788142681426814429e+00 2.462642860412597656e+01
1.791837191099183935e+00 2.462179565429687500e+01
1.795531700771553218e+00 2.461716270446777344e+01
1.799226210443922724e+00 2.461252403259277344e+01
1.802920720116292230e+00 2.460788345336914062e+01
1.806615229788661736e+00 2.460323715209960938e+01
1.810309739461031242e+00 2.459858512878417969e+01
1.814004249133400304e+00 2.459391784667968750e+01
1.817698758805769810e+00 2.458925819396972656e+01
1.821393268478139316e+00 2.458458709716796875e+01
1.825087778150508822e+00 2.457991600036621094e+01
1.828782287822878327e+00 2.457524108886718750e+01
1.832476797495247833e+00 2.457055854797363281e+01
1.836171307167617117e+00 2.456587219238281250e+01
1.839865816839986623e+00 2.456118202209472656e+01
1.843560326512356129e+00 2.455648612976074219e+01
1.847254836184725635e+00 2.455178070068359375e+01
1.850949345857095141e+00 2.454708290100097656e+01
1.854643855529464647e+00 2.454237556457519531e+01
1.858338365201834153e+00 2.453766250610351562e+01
1.862032874874203436e+00 2.453294944763183594e+01
1.865727384546572720e+00 2.452822494506835938e+01
1.869421894218942226e+00 2.452349662780761719e+01
1.873116403891311732e+00 2.451877593994140625e+01
1.876810913563681016e+00 2.451404190063476562e+01
1.880505423236050522e+00 2.450930786132812500e+01
1.884199932908420028e+00 2.450457191467285156e+01
1.887894442580789534e+00 2.449983024597167969e+01
1.891588952253159039e+00 2.449507904052734375e+01
1.895283461925528545e+00 2.449033737182617188e+01
1.898977971597898051e+00 2.448558044433593750e+01
1.902672481270267335e+00 2.448082542419433594e+01
1.906366990942636841e+00 2.447606468200683594e+01
1.910061500615006347e+00 2.447130584716796875e+01
1.913756010287375853e+00 2.446653366088867188e+01
1.917450519959745359e+00 2.446177482604980469e+01
1.921145029632114420e+00 2.445699310302734375e+01
1.924839539304483926e+00 2.445222473144531250e+01
1.928534048976853432e+00 2.444744873046875000e+01
1.932228558649222938e+00 2.444267463684082031e+01
1.935923068321592444e+00 2.443789291381835938e+01
1.939617577993961728e+00 2.443310165405273438e+01
1.943312087666331234e+00 2.442831420898437500e+01
1.947006597338700740e+00 2.442353057861328125e+01
1.950701107011070246e+00 2.441873550415039062e+01
1.954395616683439751e+00 2.441394424438476562e+01
1.958090126355809257e+00 2.440915107727050781e+01
1.961784636028178763e+00 2.440435218811035156e+01
1.965479145700548047e+00 2.439954757690429688e+01
1.969173655372917553e+00 2.439474678039550781e+01
1.972868165045286837e+00 2.438994407653808594e+01
1.976562674717656343e+00 2.438513755798339844e+01
1.980257184390025627e+00 2.438033294677734375e+01
1.983951694062395132e+00 2.437552070617675781e+01
1.987646203734764638e+00 2.437071418762207031e+01
1.991340713407134144e+00 2.436589813232421875e+01
1.995035223079503650e+00 2.436108398437500000e+01
1.998729732751873156e+00 2.435627365112304688e+01
2.002424242424242440e+00 2.435145568847656250e+01
2.006118752096611946e+00 2.434664344787597656e+01
2.009813261768981452e+00 2.434182357788085938e+01
2.013507771441350958e+00 2.433700180053710938e+01
2.017202281113720463e+00 2.433218193054199219e+01
2.020896790786089969e+00 2.432736206054687500e+01
2.024591300458459031e+00 2.432253837585449219e+01
2.028285810130828537e+00 2.431771850585937500e+01
2.031980319803198043e+00 2.431288909912109375e+01
2.035674829475567549e+00 2.430807113647460938e+01
2.039369339147937055e+00 2.430324363708496094e+01
2.043063848820306561e+00 2.429842185974121094e+01
2.046758358492676066e+00 2.429359245300292969e+01
2.050452868165045572e+00 2.428877067565917969e+01
2.054147377837415078e+00 2.428394317626953125e+01
2.057841887509784140e+00 2.427911376953125000e+01
2.061536397182153646e+00 2.427428817749023438e+01
2.065230906854523152e+00 2.426946067810058594e+01
2.068925416526892658e+00 2.426463317871093750e+01
2.072619926199262164e+00 2.425981330871582031e+01
2.076314435871631225e+00 2.425498580932617188e+01
2.080008945544000731e+00 2.425015830993652344e+01
2.083703455216370237e+00 2.424532890319824219e+01
2.087397964888739743e+00 2.424050521850585938e+01
2.091092474561109249e+00 2.423568344116210938e+01
2.094786984233478755e+00 2.423085594177246094e+01
2.098481493905848261e+00 2.422602844238281250e+01
2.102176003578217767e+00 2.422120285034179688e+01
2.105870513250587273e+00 2.421638298034667969e+01
2.109565022922956778e+00 2.421155929565429688e+01
2.113259532595326284e+00 2.420673751831054688e+01
2.116954042267695790e+00 2.420192146301269531e+01
2.120648551940065296e+00 2.419709777832031250e+01
2.124343061612434358e+00 2.419227790832519531e+01
2.128037571284803864e+00 2.418746376037597656e+01
2.131732080957173370e+00 2.418264770507812500e+01
2.135426590629542432e+00 2.417783737182617188e+01
2.139121100301911937e+00 2.417301940917968750e+01
2.142815609974281443e+00 2.416821098327636719e+01
2.146510119646650949e+00 2.416339874267578125e+01
2.150204629319020455e+00 2.415858840942382812e+01
2.153899138991389961e+00 2.415378761291503906e+01
2.157593648663759467e+00 2.414897727966308594e+01
2.161288158336128973e+00 2.414417457580566406e+01
2.164982668008498479e+00 2.413937759399414062e+01
2.168677177680867985e+00 2.413457298278808594e+01
2.172371687353237490e+00 2.412977600097656250e+01
2.176066197025606996e+00 2.412498664855957031e+01
2.179760706697976502e+00 2.412019920349121094e+01
2.183455216370345564e+00 2.411540031433105469e+01
2.187149726042715070e+00 2.411061859130859375e+01
2.190844235715084576e+00 2.410583305358886719e+01
2.194538745387454082e+00 2.410104751586914062e+01
2.198233255059823588e+00 2.409626770019531250e+01
2.201927764732192649e+00 2.409148597717285156e+01
2.205622274404562155e+00 2.408670806884765625e+01
2.209316784076931661e+00 2.408193397521972656e+01
2.213011293749301167e+00 2.407716751098632812e+01
2.216705803421670673e+00 2.407239723205566406e+01
2.220400313094040179e+00 2.406763076782226562e+01
2.224094822766409685e+00 2.406287193298339844e+01
2.227789332438779191e+00 2.405810737609863281e+01
2.231483842111148697e+00 2.405335044860839844e+01
2.235178351783517758e+00 2.404859352111816406e+01
2.238872861455887264e+00 2.404384231567382812e+01
2.242567371128256770e+00 2.403909301757812500e+01
2.246261880800626276e+00 2.403434181213378906e+01
2.249956390472995782e+00 2.402960014343261719e+01
2.253650900145365288e+00 2.402485847473144531e+01
2.257345409817734794e+00 2.402012252807617188e+01
2.261039919490104300e+00 2.401538467407226562e+01
2.264734429162473806e+00 2.401064872741699219e+01
2.268428938834842867e+00 2.400592231750488281e+01
2.272123448507212373e+00 2.400119590759277344e+01
2.275817958179581879e+00 2.399647331237792969e+01
2.279512467851951385e+00 2.399174880981445312e+01
2.283206977524320891e+00 2.398703765869140625e+01
2.286901487196689953e+00 2.398231887817382812e+01
2.290595996869059459e+00 2.397761154174804688e+01
2.294290506541428964e+00 2.397289848327636719e+01
2.297985016213798470e+00 2.396819686889648438e+01
2.301679525886167976e+00 2.396349906921386719e+01
2.305374035558537482e+00 2.395880126953125000e+01
2.309068545230906988e+00 2.395410537719726562e+01
2.312763054903276494e+00 2.394941711425781250e+01
2.316457564575646000e+00 2.394473266601562500e+01
2.320152074248015506e+00 2.394004440307617188e+01
2.323846583920385012e+00 2.393537139892578125e+01
2.327541093592754518e+00 2.393069648742675781e+01
2.331235603265124023e+00 2.392601966857910156e+01
2.334930112937493085e+00 2.392135238647460938e+01
2.338624622609862591e+00 2.391668891906738281e+01
2.342319132282232097e+00 2.391202926635742188e+01
2.346013641954601159e+00 2.390737342834472656e+01
2.349708151626970665e+00 2.390272140502929688e+01
2.353402661299340171e+00 2.389806556701660156e+01
2.357097170971709676e+00 2.389342308044433594e+01
2.360791680644079182e+00 2.388878059387207031e+01
2.364486190316448688e+00 2.388414573669433594e+01
2.368180699988818194e+00 2.387951278686523438e+01
2.371875209661187700e+00 2.387488555908203125e+01
2.375569719333557206e+00 2.387025833129882812e+01
2.379264229005926712e+00 2.386563873291015625e+01
2.382958738678296218e+00 2.386101531982421875e+01
2.386653248350665724e+00 2.385640907287597656e+01
2.390347758023035230e+00 2.385179901123046875e+01
2.394042267695404291e+00 2.384719467163085938e+01
2.397736777367773797e+00 2.384259033203125000e+01
2.401431287040143303e+00 2.383799362182617188e+01
2.405125796712512809e+00 2.383340454101562500e+01
2.408820306384882315e+00 2.382881927490234375e+01
2.412514816057251377e+00 2.382423400878906250e+01
2.416209325729620883e+00 2.381965637207031250e+01
2.419903835401990388e+00 2.381508445739746094e+01
2.423598345074359894e+00 2.381050872802734375e+01
2.427292854746729400e+00 2.380594825744628906e+01
2.430987364419098906e+00 2.380138969421386719e+01
2.434681874091468412e+00 2.379682922363281250e+01
2.438376383763837918e+00 2.379228019714355469e+01
2.442070893436207424e+00 2.378773307800292969e+01
2.445765403108576486e+00 2.378319168090820312e+01
2.449459912780945992e+00 2.377866172790527344e+01
2.453154422453315497e+00 2.377412796020507812e+01
2.456848932125685003e+00 2.376959800720214844e+01
2.460543441798054509e+00 2.376507568359375000e+01
2.464237951470424015e+00 2.376055908203125000e+01
2.467932461142793521e+00 2.375605201721191406e+01
2.471626970815163027e+00 2.375154304504394531e+01
2.475321480487532533e+00 2.374703407287597656e+01
2.479015990159901595e+00 2.374253845214843750e+01
2.482710499832271100e+00 2.373805236816406250e+01
2.486405009504640606e+00 2.373355293273925781e+01
2.490099519177010112e+00 2.372907638549804688e+01
2.493794028849379618e+00 2.372459983825683594e+01
2.497488538521748680e+00 2.372012710571289062e+01
2.501183048194118186e+00 2.371566009521484375e+01
2.504877557866487692e+00 2.371119880676269531e+01
2.508572067538857198e+00 2.370674324035644531e+01
2.512266577211226704e+00 2.370228958129882812e+01
2.515961086883596209e+00 2.369783592224121094e+01
2.519655596555965715e+00 2.369340133666992188e+01
2.523350106228335221e+00 2.368896102905273438e+01
2.527044615900704727e+00 2.368453216552734375e+01
2.530739125573074233e+00 2.368010139465332031e+01
2.534433635245443739e+00 2.367568016052246094e+01
2.538128144917813245e+00 2.367126464843750000e+01
2.541822654590182307e+00 2.366685867309570312e+01
2.545517164262551812e+00 2.366244888305664062e+01
2.549211673934921318e+00 2.365805435180664062e+01
2.552906183607290824e+00 2.365365409851074219e+01
2.556600693279659886e+00 2.364926338195800781e+01
2.560295202952029392e+00 2.364488029479980469e+01
2.563989712624398898e+00 2.364050292968750000e+01
2.567684222296768404e+00 2.363613128662109375e+01
2.571378731969137910e+00 2.363176345825195312e+01
2.575073241641507416e+00 2.362739753723144531e+01
2.578767751313876921e+00 2.362304496765136719e+01
2.582462260986246427e+00 2.361869239807128906e+01
2.586156770658615933e+00 2.361434364318847656e+01
2.589851280330985439e+00 2.361000633239746094e+01
2.593545790003354945e+00 2.360566902160644531e+01
2.597240299675724451e+00 2.360133171081542969e+01
2.600934809348093513e+00 2.359701347351074219e+01
2.604629319020463019e+00 2.359268760681152344e+01
2.608323828692832524e+00 2.358838081359863281e+01
2.612018338365202030e+00 2.358407020568847656e+01
2.615712848037571536e+00 2.357977104187011719e+01
2.619407357709941042e+00 2.357547187805175781e+01
2.623101867382310104e+00 2.357118225097656250e+01
2.626796377054679610e+00 2.356689834594726562e+01
2.630490886727049116e+00 2.356261634826660156e+01
2.634185396399418622e+00 2.355833816528320312e+01
2.637879906071788128e+00 2.355407142639160156e+01
2.641574415744157633e+00 2.354980659484863281e+01
2.645268925416527139e+00 2.354555320739746094e+01
2.648963435088896645e+00 2.354129981994628906e+01
2.652657944761266151e+00 2.353705024719238281e+01
2.656352454433635213e+00 2.353281021118164062e+01
2.660046964106004719e+00 2.352857398986816406e+01
2.663741473778374225e+00 2.352435111999511719e+01
2.667435983450743731e+00 2.352012443542480469e+01
2.671130493123113236e+00 2.351590347290039062e+01
2.674825002795482742e+00 2.351169586181640625e+01
2.678519512467852248e+00 2.350748443603515625e+01
2.682214022140221754e+00 2.350328063964843750e+01
2.685908531812590816e+00 2.349908828735351562e+01
2.689603041484960322e+00 2.349490165710449219e+01
2.693297551157329828e+00 2.349070739746093750e+01
2.696992060829699334e+00 2.348653602600097656e+01
2.700686570502068840e+00 2.348235511779785156e+01
2.704381080174438345e+00 2.347819709777832031e+01
2.708075589846807407e+00 2.347402381896972656e+01
2.711770099519176913e+00 2.346987152099609375e+01
2.715464609191546419e+00 2.346571731567382812e+01
2.719159118863915925e+00 2.346157455444335938e+01
2.722853628536285431e+00 2.345743751525878906e+01
2.726548138208654937e+00 2.345330619812011719e+01
2.730242647881024443e+00 2.344917106628417969e+01
2.733937157553393948e+00 2.344504928588867188e+01
2.737631667225763454e+00 2.344093132019042969e+01
2.741326176898132960e+00 2.343682289123535156e+01
2.745020686570502466e+00 2.343271636962890625e+01
2.748715196242871972e+00 2.342862129211425781e+01
2.752409705915241034e+00 2.342452430725097656e+01
2.756104215587610540e+00 2.342043113708496094e+01
2.759798725259980046e+00 2.341635322570800781e+01
2.763493234932349552e+00 2.341227531433105469e+01
2.767187744604718613e+00 2.340819740295410156e+01
2.770882254277088119e+00 2.340413284301757812e+01
2.774576763949457625e+00 2.340006637573242188e+01
2.778271273621827131e+00 2.339601135253906250e+01
2.781965783294196637e+00 2.339195442199707031e+01
2.785660292966566143e+00 2.338791656494140625e+01
2.789354802638935649e+00 2.338387680053710938e+01
2.793049312311305155e+00 2.337984657287597656e+01
2.796743821983674660e+00 2.337581443786621094e+01
2.800438331656044166e+00 2.337179565429687500e+01
2.804132841328413672e+00 2.336777877807617188e+01
2.807827351000783178e+00 2.336376762390136719e+01
2.811521860673152240e+00 2.335976028442382812e+01
2.815216370345521746e+00 2.335576248168945312e+01
2.818910880017891252e+00 2.335176658630371094e+01
2.822605389690260758e+00 2.334777259826660156e+01
2.826299899362630264e+00 2.334379577636718750e+01
2.829994409034999325e+00 2.333981513977050781e+01
2.833688918707368831e+00 2.333584403991699219e+01
2.837383428379738337e+00 2.333187294006347656e+01
2.841077938052107843e+00 2.332791328430175781e+01
2.844772447724477349e+00 2.332395172119140625e+01
2.848466957396846855e+00 2.332000541687011719e+01
2.852161467069216361e+00 2.331606483459472656e+01
2.855855976741585867e+00 2.331212806701660156e+01
2.859550486413955372e+00 2.330819702148437500e+01
2.863244996086324878e+00 2.330426406860351562e+01
2.866939505758693940e+00 2.330033683776855469e+01
2.870634015431063446e+00 2.329641723632812500e+01
2.874328525103432952e+00 2.329251098632812500e+01
2.878023034775802458e+00 2.328860282897949219e+01
2.881717544448171964e+00 2.328470993041992188e+01
2.885412054120541470e+00 2.328081321716308594e+01
2.889106563792910976e+00 2.327692031860351562e+01
2.892801073465280481e+00 2.327304267883300781e+01
2.896495583137649543e+00 2.326916122436523438e+01
2.900190092810019049e+00 2.326528930664062500e+01
2.903884602482388555e+00 2.326142120361328125e+01
2.907579112154758061e+00 2.325756835937500000e+01
2.911273621827127567e+00 2.325371170043945312e+01
2.914968131499497073e+00 2.324986839294433594e+01
2.918662641171866134e+00 2.324602127075195312e+01
2.922357150844235640e+00 2.324218177795410156e+01
2.926051660516605146e+00 2.323835372924804688e+01
2.929746170188974652e+00 2.323452949523925781e+01
2.933440679861344158e+00 2.323070526123046875e+01
2.937135189533713664e+00 2.322689628601074219e+01
2.940829699206083170e+00 2.322308540344238281e+01
2.944524208878452676e+00 2.321928596496582031e+01
2.948218718550822182e+00 2.321549415588378906e+01
2.951913228223191688e+00 2.321170425415039062e+01
2.955607737895561193e+00 2.320791625976562500e+01
2.959302247567930699e+00 2.320413780212402344e+01
2.962996757240299761e+00 2.320035934448242188e+01
2.966691266912669267e+00 2.319660186767578125e+01
2.970385776585038773e+00 2.319283676147460938e+01
2.974080286257407835e+00 2.318908500671386719e+01
2.977774795929777341e+00 2.318533515930175781e+01
2.981469305602146846e+00 2.318158912658691406e+01
2.985163815274516352e+00 2.317785263061523438e+01
2.988858324946885858e+00 2.317411804199218750e+01
2.992552834619255364e+00 2.317039299011230469e+01
2.996247344291624870e+00 2.316667556762695312e+01
2.999941853963994376e+00 2.316295814514160156e+01
3.003636363636363882e+00 2.315925407409667969e+01
3.007330873308733388e+00 2.315554618835449219e+01
3.011025382981102894e+00 2.315184593200683594e+01
3.014719892653472400e+00 2.314814949035644531e+01
3.018414402325841905e+00 2.314446640014648438e+01
3.022108911998210967e+00 2.314078712463378906e+01
3.025803421670580473e+00 2.313711547851562500e+01
3.029497931342949979e+00 2.313344955444335938e+01
3.033192441015319485e+00 2.312978172302246094e+01
3.036886950687688991e+00 2.312613105773925781e+01
3.040581460360058053e+00 2.312247657775878906e+01
3.044275970032427558e+00 2.311882972717285156e+01
3.047970479704797064e+00 2.311518669128417969e+01


==> Figures/experiments/retina_TV_LI.dat <==
0.000000000000000000e+00 2.296276664733886719e+01
1.239409343984507368e-02 2.302046966552734375e+01
2.478818687969014736e-02 2.307727050781250000e+01
3.718228031953522278e-02 2.313314628601074219e+01
4.957637375938029473e-02 2.318807983398437500e+01
6.197046719922536667e-02 2.324206924438476562e+01
7.436456063907044556e-02 2.329510307312011719e+01
8.675865407891551750e-02 2.334718322753906250e+01
9.915274751876058945e-02 2.339832305908203125e+01
1.115468409586056614e-01 2.344850730895996094e+01
1.239409343984507333e-01 2.349775123596191406e+01
1.363350278382958192e-01 2.354606437683105469e+01
1.487291212781408911e-01 2.359345054626464844e+01
1.611232147179859631e-01 2.363992118835449219e+01
1.735173081578310350e-01 2.368547630310058594e+01
1.859114015976761070e-01 2.373014068603515625e+01
1.983054950375211789e-01 2.377390861511230469e+01
2.106995884773662508e-01 2.381679534912109375e+01
2.230936819172113228e-01 2.385881996154785156e+01
2.354877753570563947e-01 2.389998245239257812e+01
2.478818687969014667e-01 2.394029045104980469e+01
2.602759622367465386e-01 2.397976112365722656e+01
2.726700556765916383e-01 2.401839637756347656e+01
2.850641491164366825e-01 2.405620384216308594e+01
2.974582425562817822e-01 2.409320259094238281e+01
3.098523359961268264e-01 2.412937927246093750e+01
3.222464294359719261e-01 2.416476440429687500e+01
3.346405228758169703e-01 2.419935989379882812e+01
3.470346163156620700e-01 2.423315238952636719e+01
3.594287097555071142e-01 2.426617431640625000e+01
3.718228031953522139e-01 2.429842376708984375e+01
3.842168966351972581e-01 2.432990455627441406e+01
3.966109900750423578e-01 2.436062240600585938e+01
4.090050835148874020e-01 2.439059066772460938e+01
4.213991769547325017e-01 2.441980552673339844e+01
4.337932703945776014e-01 2.444828414916992188e+01
4.461873638344226456e-01 2.447601890563964844e+01
4.585814572742676898e-01 2.450302314758300781e+01
4.709755507141127895e-01 2.452930259704589844e+01
4.833696441539578892e-01 2.455486106872558594e+01
4.957637375938029334e-01 2.457970237731933594e+01
5.081578310336479776e-01 2.460383796691894531e+01
5.205519244734930773e-01 2.462726593017578125e+01
5.329460179133381770e-01 2.464999580383300781e+01
5.453401113531832767e-01 2.467202377319335938e+01
5.577342047930282654e-01 2.469336128234863281e+01
5.701282982328733651e-01 2.471402168273925781e+01
5.825223916727184648e-01 2.473399353027343750e+01
5.949164851125635645e-01 2.475330162048339844e+01
6.073105785524085531e-01 2.477192687988281250e+01
6.197046719922536528e-01 2.478989410400390625e+01
6.320987654320987525e-01 2.480719757080078125e+01
6.444928588719438523e-01 2.482383728027343750e+01
6.568869523117888409e-01 2.483982276916503906e+01
6.692810457516339406e-01 2.485515403747558594e+01
6.816751391914790403e-01 2.486984443664550781e+01
6.940692326313241400e-01 2.488389778137207031e+01
7.064633260711691287e-01 2.489731597900390625e+01
7.188574195110142284e-01 2.491010475158691406e+01
7.312515129508594391e-01 2.492227363586425781e+01
7.436456063907044278e-01 2.493381690979003906e+01
7.560396998305494165e-01 2.494476509094238281e+01
7.684337932703945162e-01 2.495509910583496094e+01
7.808278867102397269e-01 2.496483612060546875e+01
7.932219801500847156e-01 2.497398567199707031e+01
8.056160735899297043e-01 2.498255538940429688e+01
8.180101670297748040e-01 2.499054336547851562e+01
8.304042604696200147e-01 2.499795913696289062e+01
8.427983539094650034e-01 2.500480079650878906e+01
8.551924473493099921e-01 2.501108360290527344e+01
8.675865407891552028e-01 2.501679992675781250e+01
8.799806342290003025e-01 2.502197837829589844e+01
8.923747276688452912e-01 2.502660751342773438e+01
9.047688211086902799e-01 2.503070640563964844e+01
9.171629145485353796e-01 2.503426361083984375e+01
9.295570079883805903e-01 2.503730773925781250e+01
9.419511014282255790e-01 2.503985023498535156e+01
9.543451948680706787e-01 2.504187393188476562e+01
9.667392883079157784e-01 2.504341697692871094e+01
9.791333817477608781e-01 2.504446411132812500e+01
9.915274751876058668e-01 2.504504585266113281e+01
1.003921568627450966e+00 2.504514884948730469e+01
1.016315662067295955e+00 2.504480934143066406e+01
1.028709755507141166e+00 2.504400062561035156e+01
1.041103848946986155e+00 2.504277420043945312e+01
1.053497942386831143e+00 2.504109954833984375e+01
1.065892035826676354e+00 2.503902244567871094e+01
1.078286129266521343e+00 2.503651809692382812e+01
1.090680222706366553e+00 2.503362655639648438e+01
1.103074316146211542e+00 2.503034400939941406e+01
1.115468409586056531e+00 2.502668190002441406e+01
1.127862503025901741e+00 2.502264785766601562e+01
1.140256596465746730e+00 2.501825332641601562e+01
1.152650689905591719e+00 2.501350212097167969e+01
1.165044783345436930e+00 2.500840950012207031e+01
1.177438876785282140e+00 2.500297546386718750e+01
1.189832970225127129e+00 2.499721908569335938e+01
1.202227063664972118e+00 2.499115180969238281e+01
1.214621157104817106e+00 2.498475265502929688e+01
1.227015250544662317e+00 2.497808456420898438e+01
1.239409343984507306e+00 2.497108268737792969e+01
1.251803437424352294e+00 2.496384048461914062e+01
1.264197530864197505e+00 2.495627784729003906e+01
1.276591624304042716e+00 2.494848442077636719e+01
1.288985717743887705e+00 2.494038009643554688e+01
1.301379811183732693e+00 2.493207931518554688e+01
1.313773904623577682e+00 2.492347717285156250e+01
1.326167998063422893e+00 2.491467857360839844e+01
1.338562091503267881e+00 2.490559768676757812e+01
1.350956184943113092e+00 2.489632415771484375e+01
1.363350278382958081e+00 2.488679695129394531e+01
1.375744371822803291e+00 2.487705993652343750e+01
1.388138465262648280e+00 2.486710548400878906e+01
1.400532558702493269e+00 2.485693931579589844e+01
1.412926652142338257e+00 2.484658432006835938e+01
1.425320745582183468e+00 2.483601379394531250e+01
1.437714839022028457e+00 2.482528305053710938e+01
1.450108932461873668e+00 2.481432342529296875e+01
1.462503025901718878e+00 2.480324363708496094e+01
1.474897119341563867e+00 2.479193496704101562e+01
1.487291212781408856e+00 2.478052902221679688e+01
1.499685306221253844e+00 2.476888275146484375e+01
1.512079399661098833e+00 2.475716590881347656e+01
1.524473493100944044e+00 2.474521636962890625e+01
1.536867586540789032e+00 2.473321342468261719e+01
1.549261679980634243e+00 2.472096443176269531e+01
1.561655773420479454e+00 2.470869064331054688e+01
1.574049866860324443e+00 2.469617080688476562e+01
1.586443960300169431e+00 2.468364524841308594e+01
1.598838053740014420e+00 2.467086791992187500e+01
1.611232147179859409e+00 2.465809822082519531e+01
1.623626240619704619e+00 2.464506912231445312e+01
1.636020334059549608e+00 2.463208007812500000e+01
1.648414427499394819e+00 2.461881446838378906e+01
1.660808520939240029e+00 2.460560989379882812e+01
1.673202614379085018e+00 2.459213066101074219e+01
1.685596707818930007e+00 2.457872581481933594e+01
1.697990801258774995e+00 2.456502532958984375e+01
1.710384894698619984e+00 2.455143356323242188e+01
1.722778988138465195e+00 2.453755378723144531e+01
1.735173081578310406e+00 2.452378082275390625e+01
1.747567175018155616e+00 2.450972557067871094e+01
1.759961268458000605e+00 2.449578666687011719e+01
1.772355361897845594e+00 2.448157882690429688e+01
1.784749455337690582e+00 2.446748542785644531e+01
1.797143548777535571e+00 2.445312881469726562e+01
1.809537642217380560e+00 2.443889617919921875e+01
1.821931735657225770e+00 2.442440795898437500e+01
1.834325829097070759e+00 2.441004943847656250e+01
1.846719922536916192e+00 2.439542388916015625e+01
1.859114015976761181e+00 2.438095283508300781e+01
1.871508109416606169e+00 2.436619758605957031e+01
1.883902202856451158e+00 2.435161590576171875e+01
1.896296296296296147e+00 2.433677291870117188e+01
1.908690389736141357e+00 2.432209396362304688e+01
1.921084483175986346e+00 2.430715942382812500e+01
1.933478576615831557e+00 2.429240417480468750e+01
1.945872670055676767e+00 2.427738761901855469e+01
1.958266763495521756e+00 2.426257705688476562e+01
1.970660856935366745e+00 2.424749946594238281e+01
1.983054950375211734e+00 2.423265075683593750e+01
1.995449043815056722e+00 2.421753120422363281e+01
2.007843137254901933e+00 2.420263290405273438e+01
2.020237230694746700e+00 2.418747901916503906e+01
2.032631324134591910e+00 2.417255210876464844e+01
2.045025417574437121e+00 2.415736389160156250e+01
2.057419511014282332e+00 2.414240646362304688e+01
2.069813604454127542e+00 2.412720680236816406e+01
2.082207697893972309e+00 2.411223030090332031e+01
2.094601791333817520e+00 2.409702682495117188e+01
2.106995884773662286e+00 2.408205223083496094e+01
2.119389978213507497e+00 2.406685256958007812e+01
2.131784071653352708e+00 2.405189895629882812e+01
2.144178165093197919e+00 2.403672409057617188e+01
2.156572258533042685e+00 2.402179145812988281e+01
2.168966351972887896e+00 2.400665092468261719e+01
2.181360445412733107e+00 2.399174690246582031e+01
2.193754538852577873e+00 2.397664833068847656e+01
2.206148632292423084e+00 2.396179962158203125e+01
2.218542725732267851e+00 2.394675064086914062e+01
2.230936819172113061e+00 2.393196296691894531e+01
2.243330912611958272e+00 2.391697502136230469e+01
2.255725006051803483e+00 2.390226745605468750e+01
2.268119099491648694e+00 2.388736152648925781e+01
2.280513192931493460e+00 2.387273979187011719e+01
2.292907286371338671e+00 2.385791969299316406e+01
2.305301379811183438e+00 2.384339714050292969e+01
2.317695473251028648e+00 2.382867240905761719e+01
2.330089566690873859e+00 2.381426429748535156e+01
2.342483660130719070e+00 2.379964447021484375e+01
2.354877753570564280e+00 2.378534507751464844e+01
2.367271847010409047e+00 2.377083969116210938e+01
2.379665940450254258e+00 2.375664710998535156e+01
2.392060033890099024e+00 2.374224281311035156e+01
2.404454127329944235e+00 2.372817420959472656e+01
2.416848220769789446e+00 2.371388435363769531e+01
2.429242314209634213e+00 2.369991302490234375e+01
2.441636407649479423e+00 2.368573570251464844e+01
2.454030501089324634e+00 2.367189598083496094e+01
2.466424594529169845e+00 2.365783119201660156e+01
2.478818687969014611e+00 2.364411163330078125e+01
2.491212781408859822e+00 2.363016700744628906e+01
2.503606874848704589e+00 2.361656761169433594e+01
2.516000968288549799e+00 2.360274887084960938e+01
2.528395061728395010e+00 2.358927154541015625e+01
2.540789155168240221e+00 2.357557487487792969e+01
2.553183248608085432e+00 2.356222152709960938e+01
2.565577342047930198e+00 2.354866600036621094e+01
2.577971435487775409e+00 2.353543853759765625e+01
2.590365528927620176e+00 2.352201652526855469e+01
2.602759622367465386e+00 2.350892639160156250e+01
2.615153715807310597e+00 2.349563980102539062e+01
2.627547809247155364e+00 2.348269081115722656e+01
2.639941902687001019e+00 2.346955299377441406e+01
2.652335996126845785e+00 2.345675277709960938e+01
2.664730089566690996e+00 2.344375991821289062e+01
2.677124183006535763e+00 2.343111228942871094e+01
2.689518276446380973e+00 2.341828346252441406e+01
2.701912369886226184e+00 2.340579605102539062e+01
2.714306463326070951e+00 2.339313125610351562e+01
2.726700556765916161e+00 2.338081932067871094e+01
2.739094650205761372e+00 2.336834144592285156e+01
2.751488743645606583e+00 2.335620689392089844e+01
2.763882837085451349e+00 2.334391403198242188e+01
2.776276930525296560e+00 2.333195877075195312e+01
2.788671023965141327e+00 2.331986236572265625e+01
2.801065117404986538e+00 2.330809593200683594e+01
2.813459210844831748e+00 2.329620933532714844e+01
2.825853304284676515e+00 2.328463935852050781e+01
2.838247397724522170e+00 2.327296447753906250e+01
2.850641491164366936e+00 2.326161193847656250e+01
2.863035584604212147e+00 2.325015068054199219e+01
2.875429678044056914e+00 2.323900032043457031e+01
2.887823771483902124e+00 2.322774505615234375e+01
2.900217864923747335e+00 2.321678543090820312e+01
2.912611958363592102e+00 2.320572662353515625e+01
2.925006051803437757e+00 2.319494628906250000e+01
2.937400145243282523e+00 2.318406867980957031e+01
2.949794238683127734e+00 2.317345619201660156e+01
2.962188332122972501e+00 2.316274642944335938e+01
2.974582425562817711e+00 2.315230178833007812e+01
2.986976519002662922e+00 2.314176750183105469e+01
2.999370612442507689e+00 2.313147544860839844e+01
3.011764705882352899e+00 2.312109947204589844e+01
3.024158799322197666e+00 2.311094665527343750e+01
3.036552892762043321e+00 2.310073089599609375e+01
3.048946986201888087e+00 2.309071540832519531e+01
3.061341079641733298e+00 2.308064079284667969e+01
3.073735173081578065e+00 2.307075691223144531e+01
3.086129266521423276e+00 2.306082725524902344e+01
3.098523359961268486e+00 2.305106735229492188e+01
3.110917453401113253e+00 2.304126358032226562e+01
3.123311546840958908e+00 2.303162765502929688e+01
3.135705640280803674e+00 2.302195358276367188e+01
3.148099733720648885e+00 2.301243782043457031e+01
3.160493827160493652e+00 2.300287628173828125e+01


==> Figures/experiments/retina_TV_gauge.dat <==
0.000000000000000000e+00 2.296276664733886719e+01
4.222222222222223043e-02 2.314968872070312500e+01
8.444444444444446085e-02 2.332584953308105469e+01
1.266666666666666774e-01 2.349111938476562500e+01
1.688888888888889217e-01 2.364564514160156250e+01
2.111111111111111105e-01 2.378975296020507812e+01
2.533333333333333548e-01 2.392377853393554688e+01
2.955555555555555713e-01 2.404809188842773438e+01
3.377777777777778434e-01 2.416301345825195312e+01
3.800000000000000600e-01 2.426885223388671875e+01
4.222222222222222210e-01 2.436587905883789062e+01
4.644444444444444930e-01 2.445436477661132812e+01
5.066666666666667096e-01 2.453457450866699219e+01
5.488888888888889817e-01 2.460674285888671875e+01
5.911111111111111427e-01 2.467112159729003906e+01
6.333333333333334147e-01 2.472797966003417969e+01
6.755555555555556868e-01 2.477755355834960938e+01
7.177777777777778478e-01 2.482008743286132812e+01
7.600000000000001199e-01 2.485582351684570312e+01
8.022222222222222809e-01 2.488508987426757812e+01
8.444444444444444420e-01 2.490812301635742188e+01
8.866666666666668251e-01 2.492525482177734375e+01
9.288888888888889861e-01 2.493681526184082031e+01
9.711111111111112582e-01 2.494299125671386719e+01
1.013333333333333419e+00 2.494429397583007812e+01
1.055555555555555802e+00 2.494084167480468750e+01
1.097777777777777963e+00 2.493322181701660156e+01
1.140000000000000124e+00 2.492139434814453125e+01
1.182222222222222285e+00 2.490626525878906250e+01
1.224444444444444668e+00 2.488753128051757812e+01
1.266666666666666829e+00 2.486623001098632812e+01
1.308888888888889213e+00 2.484196472167968750e+01
1.351111111111111374e+00 2.481563568115234375e+01
1.393333333333333313e+00 2.478686523437500000e+01
1.435555555555555696e+00 2.475645256042480469e+01
1.477777777777777857e+00 2.472391510009765625e+01
1.520000000000000240e+00 2.469030380249023438e+01
1.562222222222222401e+00 2.465471267700195312e+01
1.604444444444444562e+00 2.461869621276855469e+01
1.646666666666666723e+00 2.458070373535156250e+01
1.688888888888888884e+00 2.454273605346679688e+01
1.731111111111111489e+00 2.450296211242675781e+01
1.773333333333333650e+00 2.446356964111328125e+01
1.815555555555555811e+00 2.442263412475585938e+01
1.857777777777777972e+00 2.438208961486816406e+01
1.900000000000000355e+00 2.434026908874511719e+01
1.942222222222222516e+00 2.429910278320312500e+01
1.984444444444444677e+00 2.425677490234375000e+01
2.026666666666666838e+00 2.421539878845214844e+01
2.068888888888888999e+00 2.417293739318847656e+01
2.111111111111111605e+00 2.413147354125976562e+01
2.153333333333333766e+00 2.408916282653808594e+01
2.195555555555555927e+00 2.404775619506835938e+01
2.237777777777778088e+00 2.400581169128417969e+01
2.280000000000000249e+00 2.396468544006347656e+01
2.322222222222222410e+00 2.392330741882324219e+01
2.364444444444444571e+00 2.388272094726562500e+01
2.406666666666666732e+00 2.384194374084472656e+01
2.448888888888889337e+00 2.380203819274902344e+01
2.491111111111111498e+00 2.376192283630371094e+01
2.533333333333333659e+00 2.372277259826660156e+01
2.575555555555555820e+00 2.368338203430175781e+01
2.617777777777778425e+00 2.364513778686523438e+01
2.660000000000000586e+00 2.360657119750976562e+01
2.702222222222222747e+00 2.356937217712402344e+01
2.744444444444444908e+00 2.353178215026855469e+01
2.786666666666666625e+00 2.349562835693359375e+01
2.828888888888889230e+00 2.345915794372558594e+01
2.871111111111111391e+00 2.342407035827636719e+01
2.913333333333333552e+00 2.338877868652343750e+01
2.955555555555555713e+00 2.335483169555664062e+01
2.997777777777778319e+00 2.332080841064453125e+01
3.040000000000000480e+00 2.328802680969238281e+01
3.082222222222222641e+00 2.325530433654785156e+01
3.124444444444444802e+00 2.322369575500488281e+01
3.166666666666666963e+00 2.319228172302246094e+01


==> Figures/experiments/retina_bm3d.dat <==
0.000000000000000000e+00 2.297290798999499373e+01
6.666666666666666574e-02 2.295821780051373651e+01
1.333333333333333315e-01 2.299117664149776630e+01
2.000000000000000111e-01 2.309412069861408767e+01
2.666666666666666630e-01 2.323973764561785060e+01
3.333333333333333148e-01 2.341663805835409917e+01
4.000000000000000222e-01 2.360452951480730732e+01
4.666666666666666741e-01 2.378100307204829278e+01
5.333333333333333259e-01 2.393684476490128787e+01
5.999999999999999778e-01 2.406300009380258587e+01
6.666666666666666297e-01 2.417518287384604747e+01
7.333333333333332815e-01 2.424009207828712675e+01
8.000000000000000444e-01 2.428686628178185458e+01
8.666666666666666963e-01 2.432590173858292815e+01
9.333333333333333481e-01 2.435150514674397471e+01
1.000000000000000000e+00 2.435150903725991611e+01
1.066666666666666652e+00 2.434399312714776897e+01
1.133333333333333304e+00 2.432280478460718598e+01
1.199999999999999956e+00 2.429933043573246465e+01
1.266666666666666607e+00 2.426894716751491643e+01
1.333333333333333259e+00 2.422287971753005920e+01
1.399999999999999911e+00 2.418424732886522932e+01
1.466666666666666563e+00 2.415983379187563784e+01
1.533333333333333437e+00 2.411723476886660222e+01
1.600000000000000089e+00 2.408705307529935524e+01
1.666666666666666741e+00 2.404369973573109220e+01
1.733333333333333393e+00 2.399971335557792429e+01
1.800000000000000044e+00 2.394857295796077779e+01
1.866666666666666696e+00 2.391064641568753402e+01
1.933333333333333348e+00 2.386462523760179621e+01
2.000000000000000000e+00 2.383062159936660862e+01
2.066666666666666874e+00 2.378446705692340402e+01
2.133333333333333304e+00 2.374524274999460616e+01
2.200000000000000178e+00 2.371479655765847738e+01
2.266666666666666607e+00 2.368703825749595282e+01
2.333333333333333481e+00 2.365777814080659169e+01
2.399999999999999911e+00 2.362266941339760962e+01
2.466666666666666785e+00 2.359557591386010600e+01
2.533333333333333215e+00 2.356071934469366624e+01
2.600000000000000089e+00 2.354335093315107130e+01


==> Figures/experiments/retina_nlm.dat <==
0.000000000000000000e+00 2.297290798999499373e+01
4.347826086956521618e-02 2.297290798999499373e+01
8.695652173913043237e-02 2.297292973696555407e+01
1.304347826086956486e-01 2.297528927456646386e+01
1.739130434782608647e-01 2.299875217735978694e+01
2.173913043478260809e-01 2.306247840162995999e+01
2.608695652173912971e-01 2.315866788151913624e+01
3.043478260869565410e-01 2.327427988997990838e+01
3.478260869565217295e-01 2.340824031578914344e+01
3.913043478260869734e-01 2.356271832960240786e+01
4.347826086956521618e-01 2.373175619793327229e+01
4.782608695652174058e-01 2.390724064670538951e+01
5.217391304347825942e-01 2.408605493822313548e+01
5.652173913043477826e-01 2.426301754307077729e+01
6.086956521739130821e-01 2.443709290295660708e+01
6.521739130434782705e-01 2.460273166931665401e+01
6.956521739130434590e-01 2.475523164494559225e+01
7.391304347826086474e-01 2.489159666295885387e+01
7.826086956521739468e-01 2.500855772556141332e+01
8.260869565217391353e-01 2.510410875426465083e+01
8.695652173913043237e-01 2.517702183594445842e+01
9.130434782608695121e-01 2.522746490224533744e+01
9.565217391304348116e-01 2.525652941475616231e+01
1.000000000000000000e+00 2.526451193579955401e+01
1.043478260869565188e+00 2.525301111517736175e+01
1.086956521739130377e+00 2.522376189034976335e+01
1.130434782608695565e+00 2.517874324220978366e+01
1.173913043478260976e+00 2.511972017845623739e+01
1.217391304347826164e+00 2.504902331419341266e+01
1.260869565217391353e+00 2.496871838083857043e+01
1.304347826086956541e+00 2.488071387116207234e+01
1.347826086956521729e+00 2.478695064785399182e+01
1.391304347826086918e+00 2.468939350266795429e+01
1.434782608695652106e+00 2.458985025460686558e+01
1.478260869565217295e+00 2.448985708560683960e+01
1.521739130434782705e+00 2.439051005895951363e+01
1.565217391304347894e+00 2.429260849171101100e+01
1.608695652173913082e+00 2.419675062749035277e+01
1.652173913043478271e+00 2.410346517913176712e+01
1.695652173913043459e+00 2.401306683965886180e+01
1.739130434782608647e+00 2.392609766865446019e+01
1.782608695652173836e+00 2.384249364262478466e+01
1.826086956521739024e+00 2.376214614447214402e+01
1.869565217391304435e+00 2.368508280509939468e+01
1.913043478260869623e+00 2.361137978026142292e+01
1.956521739130434812e+00 2.354113548863822203e+01
2.000000000000000000e+00 2.347436329183766190e+01
2.043478260869565410e+00 2.341090029138244688e+01
2.086956521739130377e+00 2.335062422866280940e+01
2.130434782608695787e+00 2.329344972639793454e+01


==> Figures/experiments/spiral_DS_LI.dat <==
0.000000000000000000e+00 1.881788063049316406e+01
1.898682530396735057e-03 1.883604812622070312e+01
3.797365060793470113e-03 1.885380744934082031e+01
5.696047591190204519e-03 1.887118148803710938e+01
7.594730121586940226e-03 1.888821029663085938e+01
9.493412651983675066e-03 1.890492820739746094e+01
1.139209518238040904e-02 1.892136573791503906e+01
1.329077771277714648e-02 1.893753623962402344e+01
1.518946024317388045e-02 1.895345497131347656e+01
1.708814277357061442e-02 1.896913528442382812e+01
1.898682530396735013e-02 1.898460006713867188e+01
2.088550783436408584e-02 1.899986648559570312e+01
2.278419036476081808e-02 1.901492881774902344e+01
2.468287289515755378e-02 1.902980804443359375e+01
2.658155542555429296e-02 1.904451179504394531e+01
2.848023795595102173e-02 1.905904769897460938e+01
3.037892048634776090e-02 1.907341575622558594e+01
3.227760301674449661e-02 1.908763122558593750e+01
3.417628554714122885e-02 1.910169792175292969e+01
3.607496807753796109e-02 1.911562347412109375e+01
3.797365060793470026e-02 1.912940597534179688e+01
3.987233313833143250e-02 1.914306449890136719e+01
4.177101566872817168e-02 1.915657997131347656e+01
4.366969819912490391e-02 1.916997146606445312e+01
4.556838072952163615e-02 1.918323516845703125e+01
4.746706325991837533e-02 1.919639396667480469e+01
4.936574579031510757e-02 1.920942878723144531e+01
5.126442832071184674e-02 1.922235679626464844e+01
5.316311085110858592e-02 1.923517417907714844e+01
5.506179338150531122e-02 1.924788093566894531e+01
5.696047591190204346e-02 1.926047706604003906e+01
5.885915844229878263e-02 1.927299118041992188e+01
6.075784097269552181e-02 1.928540229797363281e+01
6.265652350309225405e-02 1.929771041870117188e+01
6.455520603348899322e-02 1.930992126464843750e+01
6.645388856388573240e-02 1.932205009460449219e+01
6.835257109428245770e-02 1.933407974243164062e+01
7.025125362467919687e-02 1.934602928161621094e+01
7.214993615507592217e-02 1.935787773132324219e+01
7.404861868547266135e-02 1.936965942382812500e+01
7.594730121586940053e-02 1.938135147094726562e+01
7.784598374626613970e-02 1.939295387268066406e+01
7.974466627666286500e-02 1.940448379516601562e+01
8.164334880705960418e-02 1.941593742370605469e+01
8.354203133745634335e-02 1.942730903625488281e+01
8.544071386785306865e-02 1.943860244750976562e+01
8.733939639824980783e-02 1.944981956481933594e+01
8.923807892864654701e-02 1.946096801757812500e+01
9.113676145904327230e-02 1.947203826904296875e+01
9.303544398944001148e-02 1.948303794860839844e+01
9.493412651983675066e-02 1.949397277832031250e+01
9.683280905023347596e-02 1.950483131408691406e+01
9.873149158063021513e-02 1.951563072204589844e+01
1.006301741110269543e-01 1.952634811401367188e+01
1.025288566414236935e-01 1.953701210021972656e+01
1.044275391718204327e-01 1.954760169982910156e+01
1.063262217022171718e-01 1.955812644958496094e+01
1.082249042326138971e-01 1.956858253479003906e+01
1.101235867630106224e-01 1.957898139953613281e+01
1.120222692934073477e-01 1.958931541442871094e+01
1.139209518238040869e-01 1.959958648681640625e+01
1.158196343542008261e-01 1.960980415344238281e+01
1.177183168845975653e-01 1.961995887756347656e+01
1.196169994149943044e-01 1.963004684448242188e+01
1.215156819453910436e-01 1.964008140563964844e+01
1.234143644757877689e-01 1.965006256103515625e+01
1.253130470061845081e-01 1.965998077392578125e+01
1.272117295365812473e-01 1.966984367370605469e+01
1.291104120669779864e-01 1.967965126037597656e+01
1.310090945973747256e-01 1.968940162658691406e+01
1.329077771277714648e-01 1.969909477233886719e+01
1.348064596581681762e-01 1.970873451232910156e+01
1.367051421885649154e-01 1.971831893920898438e+01
1.386038247189616546e-01 1.972785377502441406e+01
1.405025072493583937e-01 1.973733139038085938e+01
1.424011897797551052e-01 1.974675941467285156e+01
1.442998723101518443e-01 1.975613975524902344e+01
1.461985548405485835e-01 1.976545715332031250e+01
1.480972373709453227e-01 1.977473258972167969e+01
1.499959199013420619e-01 1.978396224975585938e+01
1.518946024317388011e-01 1.979313278198242188e+01
1.537932849621355402e-01 1.980226325988769531e+01
1.556919674925322794e-01 1.981133460998535156e+01
1.575906500229290186e-01 1.982036972045898438e+01
1.594893325533257300e-01 1.982934951782226562e+01
1.613880150837224692e-01 1.983828163146972656e+01
1.632866976141192084e-01 1.984716987609863281e+01
1.651853801445159475e-01 1.985601615905761719e+01
1.670840626749126867e-01 1.986480140686035156e+01
1.689827452053093981e-01 1.987354660034179688e+01
1.708814277357061373e-01 1.988225173950195312e+01
1.727801102661028765e-01 1.989091110229492188e+01
1.746787927964996157e-01 1.989952468872070312e+01
1.765774753268963548e-01 1.990809440612792969e+01
1.784761578572930940e-01 1.991662216186523438e+01
1.803748403876898332e-01 1.992509841918945312e+01
1.822735229180865446e-01 1.993353462219238281e+01
1.841722054484832838e-01 1.994193267822265625e+01
1.860708879788800230e-01 1.995028114318847656e+01
1.879695705092767621e-01 1.995858573913574219e+01
1.898682530396735013e-01 1.996685409545898438e+01
1.917669355700702405e-01 1.997507858276367188e+01
1.936656181004669519e-01 1.998326492309570312e+01
1.955643006308636911e-01 1.999140357971191406e+01
1.974629831612604303e-01 1.999950408935546875e+01
1.993616656916571417e-01 2.000756263732910156e+01
2.012603482220539086e-01 2.001558685302734375e+01
2.031590307524506200e-01 2.002356529235839844e+01
2.050577132828473870e-01 2.003150367736816406e+01
2.069563958132440984e-01 2.003940582275390625e+01
2.088550783436408653e-01 2.004726791381835938e+01
2.107537608740375767e-01 2.005509185791015625e+01
2.126524434044343437e-01 2.006287765502929688e+01
2.145511259348310551e-01 2.007061958312988281e+01
2.164498084652277943e-01 2.007832908630371094e+01
2.183484909956245335e-01 2.008599853515625000e+01
2.202471735260212449e-01 2.009362983703613281e+01
2.221458560564179840e-01 2.010122299194335938e+01
2.240445385868146955e-01 2.010877990722656250e+01
2.259432211172114624e-01 2.011630630493164062e+01
2.278419036476081738e-01 2.012378883361816406e+01
2.297405861780049408e-01 2.013123512268066406e+01
2.316392687084016522e-01 2.013864517211914062e+01
2.335379512387984191e-01 2.014601707458496094e+01
2.354366337691951305e-01 2.015336036682128906e+01
2.373353162995918975e-01 2.016066169738769531e+01
2.392339988299886089e-01 2.016792869567871094e+01
2.411326813603853481e-01 2.017516326904296875e+01
2.430313638907820872e-01 2.018236160278320312e+01
2.449300464211787987e-01 2.018953323364257812e+01
2.468287289515755378e-01 2.019666099548339844e+01
2.487274114819722493e-01 2.020375442504882812e+01
2.506260940123690162e-01 2.021081542968750000e+01
2.525247765427657276e-01 2.021783447265625000e+01
2.544234590731624945e-01 2.022483253479003906e+01
2.563221416035592060e-01 2.023179054260253906e+01
2.582208241339559729e-01 2.023872184753417969e+01
2.601195066643526843e-01 2.024560737609863281e+01
2.620181891947494512e-01 2.025247383117675781e+01
2.639168717251461627e-01 2.025929832458496094e+01
2.658155542555429296e-01 2.026608848571777344e+01
2.677142367859396410e-01 2.027285194396972656e+01
2.696129193163363524e-01 2.027958679199218750e+01
2.715116018467331194e-01 2.028628349304199219e+01
2.734102843771298308e-01 2.029294776916503906e+01
2.753089669075265977e-01 2.029958152770996094e+01
2.772076494379233091e-01 2.030617904663085938e+01
2.791063319683200761e-01 2.031275558471679688e+01
2.810050144987167875e-01 2.031929397583007812e+01
2.829036970291134989e-01 2.032580566406250000e+01
2.848023795595102103e-01 2.033228111267089844e+01
2.867010620899069773e-01 2.033872795104980469e+01
2.885997446203036887e-01 2.034514236450195312e+01
2.904984271507004556e-01 2.035153770446777344e+01
2.923971096810971670e-01 2.035789489746093750e+01
2.942957922114938785e-01 2.036421775817871094e+01
2.961944747418906454e-01 2.037051010131835938e+01
2.980931572722873568e-01 2.037678146362304688e+01
2.999918398026841238e-01 2.038301467895507812e+01
3.018905223330808352e-01 2.038922691345214844e+01
3.037892048634776021e-01 2.039540290832519531e+01
3.056878873938743135e-01 2.040154838562011719e+01
3.075865699242710805e-01 2.040766906738281250e+01
3.094852524546677919e-01 2.041376113891601562e+01
3.113839349850645588e-01 2.041982078552246094e+01
3.132826175154612702e-01 2.042586135864257812e+01
3.151813000458580372e-01 2.043187141418457031e+01
3.170799825762547486e-01 2.043784523010253906e+01
3.189786651066514600e-01 2.044378852844238281e+01
3.208773476370482269e-01 2.044971466064453125e+01
3.227760301674449384e-01 2.045560455322265625e+01
3.246747126978417053e-01 2.046146774291992188e+01
3.265733952282384167e-01 2.046730613708496094e+01
3.284720777586351836e-01 2.047311401367187500e+01
3.303707602890318951e-01 2.047889137268066406e+01
3.322694428194286065e-01 2.048465156555175781e+01
3.341681253498253734e-01 2.049037551879882812e+01
3.360668078802220848e-01 2.049608039855957031e+01
3.379654904106187963e-01 2.050175285339355469e+01
3.398641729410155632e-01 2.050739288330078125e+01
3.417628554714122746e-01 2.051301574707031250e+01
3.436615380018089860e-01 2.051861000061035156e+01
3.455602205322057530e-01 2.052417182922363281e+01
3.474589030626024644e-01 2.052972221374511719e+01
3.493575855929992313e-01 2.053523063659667969e+01
3.512562681233959427e-01 2.054072189331054688e+01
3.531549506537927097e-01 2.054618072509765625e+01
3.550536331841894211e-01 2.055161476135253906e+01
3.569523157145861880e-01 2.055702781677246094e+01
3.588509982449828994e-01 2.056240844726562500e+01
3.607496807753796664e-01 2.056777000427246094e+01
3.626483633057763778e-01 2.057310485839843750e+01
3.645470458361730892e-01 2.057842063903808594e+01
3.664457283665698561e-01 2.058369827270507812e+01
3.683444108969665676e-01 2.058895301818847656e+01
3.702430934273633345e-01 2.059418869018554688e+01
3.721417759577600459e-01 2.059939765930175781e+01
3.740404584881568129e-01 2.060458374023437500e+01
3.759391410185535243e-01 2.060974311828613281e+01
3.778378235489502912e-01 2.061488151550292969e+01
3.797365060793470026e-01 2.061998748779296875e+01
3.816351886097437696e-01 2.062507247924804688e+01
3.835338711401404810e-01 2.063013267517089844e+01
3.854325536705371924e-01 2.063517379760742188e+01
3.873312362009339038e-01 2.064018249511718750e+01
3.892299187313306708e-01 2.064517211914062500e+01
3.911286012617273822e-01 2.065014076232910156e+01
3.930272837921240936e-01 2.065508651733398438e+01
3.949259663225208605e-01 2.065999794006347656e+01
3.968246488529176275e-01 2.066489410400390625e+01
3.987233313833142834e-01 2.066976737976074219e+01
4.006220139137110503e-01 2.067461585998535156e+01
4.025206964441078172e-01 2.067943572998046875e+01
4.044193789745045842e-01 2.068423843383789062e+01
4.063180615049012401e-01 2.068901252746582031e+01
4.082167440352980070e-01 2.069377136230468750e+01
4.101154265656947739e-01 2.069850158691406250e+01
4.120141090960915409e-01 2.070320701599121094e+01
4.139127916264881968e-01 2.070789909362792969e+01
4.158114741568849637e-01 2.071256828308105469e+01
4.177101566872817306e-01 2.071720695495605469e+01
4.196088392176783866e-01 2.072181892395019531e+01
4.215075217480751535e-01 2.072641563415527344e+01
4.234062042784719204e-01 2.073099136352539062e+01
4.253048868088686874e-01 2.073554229736328125e+01
4.272035693392653433e-01 2.074007225036621094e+01
4.291022518696621102e-01 2.074457740783691406e+01
4.310009344000588771e-01 2.074906921386718750e+01
4.328996169304555885e-01 2.075352668762207031e+01
4.347982994608523000e-01 2.075796890258789062e+01
4.366969819912490669e-01 2.076239585876464844e+01
4.385956645216457783e-01 2.076678466796875000e+01
4.404943470520424897e-01 2.077116775512695312e+01
4.423930295824392012e-01 2.077552413940429688e+01
4.442917121128359681e-01 2.077985572814941406e+01
4.461903946432327350e-01 2.078417396545410156e+01
4.480890771736293909e-01 2.078846168518066406e+01
4.499877597040261579e-01 2.079273605346679688e+01
4.518864422344229248e-01 2.079697990417480469e+01
4.537851247648196917e-01 2.080120658874511719e+01
4.556838072952163476e-01 2.080541038513183594e+01
4.575824898256131146e-01 2.080960273742675781e+01
4.594811723560098815e-01 2.081376647949218750e+01
4.613798548864066484e-01 2.081790733337402344e+01
4.632785374168033043e-01 2.082203674316406250e+01
4.651772199472000713e-01 2.082613563537597656e+01
4.670759024775968382e-01 2.083021736145019531e+01
4.689745850079934941e-01 2.083428001403808594e+01
4.708732675383902611e-01 2.083832168579101562e+01
4.727719500687870280e-01 2.084234619140625000e+01
4.746706325991837949e-01 2.084635543823242188e+01
4.765693151295804508e-01 2.085032653808593750e+01
4.784679976599772178e-01 2.085429000854492188e+01
4.803666801903739847e-01 2.085823059082031250e+01
4.822653627207706961e-01 2.086215400695800781e+01
4.841640452511674075e-01 2.086606025695800781e+01
4.860627277815641745e-01 2.086993598937988281e+01
4.879614103119608859e-01 2.087379837036132812e+01
4.898600928423575973e-01 2.087763977050781250e+01
4.917587753727543642e-01 2.088146781921386719e+01
4.936574579031510757e-01 2.088525962829589844e+01
4.955561404335478426e-01 2.088904953002929688e+01
4.974548229639444985e-01 2.089280700683593750e+01
4.993535054943412654e-01 2.089655303955078125e+01
5.012521880247380324e-01 2.090028572082519531e+01
5.031508705551348548e-01 2.090398788452148438e+01
5.050495530855314552e-01 2.090767097473144531e+01
5.069482356159282777e-01 2.091134643554687500e+01
5.088469181463249891e-01 2.091498947143554688e+01
5.107456006767217005e-01 2.091861152648925781e+01
5.126442832071184119e-01 2.092223167419433594e+01
5.145429657375151233e-01 2.092581558227539062e+01
5.164416482679119458e-01 2.092938041687011719e+01
5.183403307983086572e-01 2.093293380737304688e+01
5.202390133287053686e-01 2.093646621704101562e+01
5.221376958591020800e-01 2.093998527526855469e+01
5.240363783894989025e-01 2.094348526000976562e+01
5.259350609198955029e-01 2.094695854187011719e+01
5.278337434502923253e-01 2.095041847229003906e+01
5.297324259806890367e-01 2.095386123657226562e+01
5.316311085110858592e-01 2.095727729797363281e+01
5.335297910414824596e-01 2.096068191528320312e+01
5.354284735718792820e-01 2.096406555175781250e+01
5.373271561022759935e-01 2.096742820739746094e+01
5.392258386326727049e-01 2.097078514099121094e+01
5.411245211630694163e-01 2.097411346435546875e+01
5.430232036934662387e-01 2.097742080688476562e+01
5.449218862238629502e-01 2.098071098327636719e+01
5.468205687542596616e-01 2.098398780822753906e+01
5.487192512846563730e-01 2.098724746704101562e+01
5.506179338150531954e-01 2.099048614501953125e+01
5.525166163454499069e-01 2.099370002746582031e+01
5.544152988758466183e-01 2.099690246582031250e+01
5.563139814062433297e-01 2.100008583068847656e+01
5.582126639366401522e-01 2.100325584411621094e+01
5.601113464670367525e-01 2.100639533996582031e+01
5.620100289974335750e-01 2.100952529907226562e+01
5.639087115278302864e-01 2.101263999938964844e+01
5.658073940582269978e-01 2.101573753356933594e+01
5.677060765886237093e-01 2.101881599426269531e+01
5.696047591190204207e-01 2.102187728881835938e+01
5.715034416494172431e-01 2.102491569519042969e+01
5.734021241798139545e-01 2.102793121337890625e+01
5.753008067102106660e-01 2.103094673156738281e+01
5.771994892406073774e-01 2.103393745422363281e+01
5.790981717710041998e-01 2.103690338134765625e+01
5.809968543014009112e-01 2.103985786437988281e+01
5.828955368317976227e-01 2.104280471801757812e+01
5.847942193621943341e-01 2.104571533203125000e+01
5.866929018925911565e-01 2.104862213134765625e+01
5.885915844229877569e-01 2.105150413513183594e+01
5.904902669533845794e-01 2.105437660217285156e+01
5.923889494837812908e-01 2.105722999572753906e+01
5.942876320141781132e-01 2.106006050109863281e+01
5.961863145445747136e-01 2.106287765502929688e+01
5.980849970749715361e-01 2.106567764282226562e+01
5.999836796053682475e-01 2.106845855712890625e+01
6.018823621357650699e-01 2.107122230529785156e+01
6.037810446661616703e-01 2.107397651672363281e+01
6.056797271965584928e-01 2.107670402526855469e+01
6.075784097269552042e-01 2.107942581176757812e+01
6.094770922573519156e-01 2.108212661743164062e+01
6.113757747877486270e-01 2.108481025695800781e+01
6.132744573181454495e-01 2.108746910095214844e+01
6.151731398485421609e-01 2.109012603759765625e+01
6.170718223789388723e-01 2.109275436401367188e+01
6.189705049093355838e-01 2.109537696838378906e+01
6.208691874397322952e-01 2.109797096252441406e+01
6.227678699701291176e-01 2.110056304931640625e+01
6.246665525005257180e-01 2.110311889648437500e+01
6.265652350309225405e-01 2.110566902160644531e+01
6.284639175613192519e-01 2.110820579528808594e+01
6.303626000917160743e-01 2.111073303222656250e+01
6.322612826221126747e-01 2.111322784423828125e+01
6.341599651525094972e-01 2.111571502685546875e+01
6.360586476829062086e-01 2.111817932128906250e+01
6.379573302133029200e-01 2.112063980102539062e+01
6.398560127436996314e-01 2.112307929992675781e+01
6.417546952740964539e-01 2.112549400329589844e+01
6.436533778044931653e-01 2.112790298461914062e+01
6.455520603348898767e-01 2.113029479980468750e+01
6.474507428652865881e-01 2.113266563415527344e+01
6.493494253956834106e-01 2.113502502441406250e+01
6.512481079260801220e-01 2.113736534118652344e+01
6.531467904564768334e-01 2.113969230651855469e+01
6.550454729868735448e-01 2.114200592041015625e+01
6.569441555172703673e-01 2.114429855346679688e+01
6.588428380476669677e-01 2.114657783508300781e+01
6.607415205780637901e-01 2.114884185791015625e+01
6.626402031084605015e-01 2.115109062194824219e+01
6.645388856388572130e-01 2.115331840515136719e+01
6.664375681692539244e-01 2.115554428100585938e+01
6.683362506996507468e-01 2.115774536132812500e+01
6.702349332300474583e-01 2.115993499755859375e+01
6.721336157604441697e-01 2.116209793090820312e+01
6.740322982908408811e-01 2.116425704956054688e+01
6.759309808212375925e-01 2.116639709472656250e+01
6.778296633516344150e-01 2.116851615905761719e+01
6.797283458820311264e-01 2.117062759399414062e+01
6.816270284124278378e-01 2.117271995544433594e+01
6.835257109428245492e-01 2.117479705810546875e+01
6.854243934732213717e-01 2.117686271667480469e+01
6.873230760036179721e-01 2.117890930175781250e+01
6.892217585340147945e-01 2.118094062805175781e+01
6.911204410644115059e-01 2.118295288085937500e+01
6.930191235948083284e-01 2.118495750427246094e+01
6.949178061252049288e-01 2.118694496154785156e+01
6.968164886556017512e-01 2.118892288208007812e+01
6.987151711859984626e-01 2.119087982177734375e+01
7.006138537163952851e-01 2.119282150268554688e+01
7.025125362467918855e-01 2.119474220275878906e+01
7.044112187771887079e-01 2.119666481018066406e+01
7.063099013075854193e-01 2.119855308532714844e+01
7.082085838379821308e-01 2.120043563842773438e+01
7.101072663683788422e-01 2.120230674743652344e+01
7.120059488987756646e-01 2.120416450500488281e+01
7.139046314291723760e-01 2.120600128173828125e+01
7.158033139595690875e-01 2.120782852172851562e+01
7.177019964899657989e-01 2.120963668823242188e+01
7.196006790203625103e-01 2.121142959594726562e+01
7.214993615507593328e-01 2.121321487426757812e+01
7.233980440811560442e-01 2.121497726440429688e+01
7.252967266115527556e-01 2.121673583984375000e+01
7.271954091419494670e-01 2.121847724914550781e+01
7.290940916723461784e-01 2.122019195556640625e+01
7.309927742027428899e-01 2.122190856933593750e+01
7.328914567331397123e-01 2.122360229492187500e+01
7.347901392635364237e-01 2.122527885437011719e+01
7.366888217939331351e-01 2.122694206237792969e+01
7.385875043243298466e-01 2.122860336303710938e+01
7.404861868547266690e-01 2.123024368286132812e+01
7.423848693851233804e-01 2.123185920715332031e+01
7.442835519155200918e-01 2.123346710205078125e+01
7.461822344459168033e-01 2.123507499694824219e+01
7.480809169763136257e-01 2.123665237426757812e+01
7.499795995067103371e-01 2.123822402954101562e+01
7.518782820371070486e-01 2.123977088928222656e+01
7.537769645675037600e-01 2.124131774902343750e+01
7.556756470979005824e-01 2.124284553527832031e+01
7.575743296282971828e-01 2.124435615539550781e+01
7.594730121586940053e-01 2.124585342407226562e+01
7.613716946890907167e-01 2.124734306335449219e+01
7.632703772194875391e-01 2.124881935119628906e+01
7.651690597498841395e-01 2.125027847290039062e+01
7.670677422802809620e-01 2.125171852111816406e+01
7.689664248106776734e-01 2.125314140319824219e+01
7.708651073410743848e-01 2.125456619262695312e+01
7.727637898714710962e-01 2.125596809387207031e+01
7.746624724018678076e-01 2.125735473632812500e+01
7.765611549322646301e-01 2.125872802734375000e+01
7.784598374626613415e-01 2.126010131835937500e+01
7.803585199930580529e-01 2.126144409179687500e+01
7.822572025234547644e-01 2.126278877258300781e+01
7.841558850538514758e-01 2.126410675048828125e+01
7.860545675842481872e-01 2.126541709899902344e+01
7.879532501146450096e-01 2.126671218872070312e+01
7.898519326450417211e-01 2.126799583435058594e+01
7.917506151754385435e-01 2.126927185058593750e+01
7.936492977058352549e-01 2.127053070068359375e+01
7.955479802362320774e-01 2.127176856994628906e+01
7.974466627666285667e-01 2.127300453186035156e+01
7.993453452970253892e-01 2.127422142028808594e+01
8.012440278274221006e-01 2.127542114257812500e+01
8.031427103578189231e-01 2.127661895751953125e+01
8.050413928882156345e-01 2.127779579162597656e+01
8.069400754186124569e-01 2.127896118164062500e+01
8.088387579490091683e-01 2.128011894226074219e+01
8.107374404794057687e-01 2.128125381469726562e+01
8.126361230098024802e-01 2.128238868713378906e+01
8.145348055401993026e-01 2.128349685668945312e+01
8.164334880705960140e-01 2.128459739685058594e+01
8.183321706009928365e-01 2.128568840026855469e+01
8.202308531313895479e-01 2.128676033020019531e+01
8.221295356617862593e-01 2.128782653808593750e+01
8.240282181921830817e-01 2.128887367248535156e+01
8.259269007225796821e-01 2.128991508483886719e+01
8.278255832529763936e-01 2.129093933105468750e+01
8.297242657833731050e-01 2.129195022583007812e+01
8.316229483137699274e-01 2.129295730590820312e+01
8.335216308441666389e-01 2.129394149780273438e+01
8.354203133745634613e-01 2.129491615295410156e+01
8.373189959049601727e-01 2.129587554931640625e+01
8.392176784353567731e-01 2.129683113098144531e+01
8.411163609657534845e-01 2.129776763916015625e+01
8.430150434961503070e-01 2.129869461059570312e+01
8.449137260265470184e-01 2.129960250854492188e+01
8.468124085569438408e-01 2.130050849914550781e+01
8.487110910873405523e-01 2.130140113830566406e+01
8.506097736177373747e-01 2.130226898193359375e+01
8.525084561481338641e-01 2.130313873291015625e+01
8.544071386785306865e-01 2.130398559570312500e+01
8.563058212089273979e-01 2.130482673645019531e+01
8.582045037393242204e-01 2.130565071105957031e+01
8.601031862697209318e-01 2.130647277832031250e+01
8.620018688001177543e-01 2.130727195739746094e+01
8.639005513305144657e-01 2.130806350708007812e+01
8.657992338609111771e-01 2.130884742736816406e+01
8.676979163913077775e-01 2.130960845947265625e+01
8.695965989217045999e-01 2.131036567687988281e+01
8.714952814521013114e-01 2.131111335754394531e+01
8.733939639824981338e-01 2.131184196472167969e+01
8.752926465128948452e-01 2.131255722045898438e+01
8.771913290432915566e-01 2.131326866149902344e+01
8.790900115736883791e-01 2.131396102905273438e+01
8.809886941040849795e-01 2.131464576721191406e+01
8.828873766344816909e-01 2.131531906127929688e+01
8.847860591648784023e-01 2.131597900390625000e+01
8.866847416952752248e-01 2.131663131713867188e+01
8.885834242256719362e-01 2.131726646423339844e+01
8.904821067560687586e-01 2.131789588928222656e+01
8.923807892864654701e-01 2.131851387023925781e+01
8.942794718168622925e-01 2.131911087036132812e+01
8.961781543472587819e-01 2.131970977783203125e+01
8.980768368776556043e-01 2.132028007507324219e+01
8.999755194080523157e-01 2.132084846496582031e+01
9.018742019384491382e-01 2.132142257690429688e+01
9.037728844688458496e-01 2.132196235656738281e+01
9.056715669992426720e-01 2.132249069213867188e+01
9.075702495296393835e-01 2.132301330566406250e+01
9.094689320600359839e-01 2.132352638244628906e+01
9.113676145904326953e-01 2.132403373718261719e+01
9.132662971208295177e-01 2.132452011108398438e+01
9.151649796512262292e-01 2.132500076293945312e+01
9.170636621816230516e-01 2.132546424865722656e+01
9.189623447120197630e-01 2.132592201232910156e+01
9.208610272424164744e-01 2.132637405395507812e+01
9.227597097728132969e-01 2.132680511474609375e+01
9.246583923032098973e-01 2.132723426818847656e+01
9.265570748336066087e-01 2.132763862609863281e+01
9.284557573640034311e-01 2.132804489135742188e+01
9.303544398944001426e-01 2.132843780517578125e+01
9.322531224247968540e-01 2.132881546020507812e+01
9.341518049551936764e-01 2.132918739318847656e+01
9.360504874855903878e-01 2.132954025268554688e+01
9.379491700159869882e-01 2.132988739013671875e+01
9.398478525463836997e-01 2.133022689819335938e+01
9.417465350767805221e-01 2.133055496215820312e+01
9.436452176071772335e-01 2.133086776733398438e+01
9.455439001375740560e-01 2.133116912841796875e+01
9.474425826679707674e-01 2.133146286010742188e+01
9.493412651983675898e-01 2.133174896240234375e+01
9.512399477287640792e-01 2.133201599121093750e+01
9.531386302591609017e-01 2.133227920532226562e+01
9.550373127895576131e-01 2.133253288269042969e+01
9.569359953199544355e-01 2.133277320861816406e+01
9.588346778503511469e-01 2.133300209045410156e+01
9.607333603807479694e-01 2.133321762084960938e+01
9.626320429111446808e-01 2.133342361450195312e+01
9.645307254415413922e-01 2.133362770080566406e+01
9.664294079719379926e-01 2.133381462097167969e+01
9.683280905023348151e-01 2.133399009704589844e+01
9.702267730327315265e-01 2.133415985107421875e+01
9.721254555631283489e-01 2.133429908752441406e+01
9.740241380935250604e-01 2.133445167541503906e+01
9.759228206239217718e-01 2.133458518981933594e+01
9.778215031543185942e-01 2.133471679687500000e+01
9.797201856847151946e-01 2.133483314514160156e+01
9.816188682151119060e-01 2.133493423461914062e+01
9.835175507455087285e-01 2.133502578735351562e+01
9.854162332759054399e-01 2.133510971069335938e+01
9.873149158063021513e-01 2.133518218994140625e+01
9.892135983366989738e-01 2.133525085449218750e+01
9.911122808670956852e-01 2.133529853820800781e+01
9.930109633974925076e-01 2.133533859252929688e+01
9.949096459278889970e-01 2.133536911010742188e+01
9.968083284582858195e-01 2.133539772033691406e+01
9.987070109886825309e-01 2.133540916442871094e+01
1.000605693519079242e+00 2.133541488647460938e+01
1.002504376049476065e+00 2.133540534973144531e+01
1.004403058579872887e+00 2.133539390563964844e+01
1.006301741110269710e+00 2.133536529541015625e+01
1.008200423640666088e+00 2.133532714843750000e+01
1.010099106171062910e+00 2.133528709411621094e+01
1.011997788701459733e+00 2.133522415161132812e+01
1.013896471231856555e+00 2.133516502380371094e+01
1.015795153762253156e+00 2.133508300781250000e+01
1.017693836292649978e+00 2.133500289916992188e+01
1.019592518823046801e+00 2.133490371704101562e+01
1.021491201353443401e+00 2.133480072021484375e+01
1.023389883883840001e+00 2.133469200134277344e+01
1.025288566414236824e+00 2.133455848693847656e+01
1.027187248944633646e+00 2.133442878723144531e+01
1.029085931475030247e+00 2.133428001403808594e+01
1.030984614005427069e+00 2.133413124084472656e+01
1.032883296535823892e+00 2.133396339416503906e+01
1.034781979066220714e+00 2.133379554748535156e+01
1.036680661596617314e+00 2.133360862731933594e+01
1.038579344127013915e+00 2.133342552185058594e+01
1.040478026657410737e+00 2.133321952819824219e+01
1.042376709187807560e+00 2.133301162719726562e+01
1.044275391718204160e+00 2.133278656005859375e+01
1.046174074248600983e+00 2.133255767822265625e+01
1.048072756778997805e+00 2.133232498168945312e+01
1.049971439309394405e+00 2.133207130432128906e+01
1.051870121839791006e+00 2.133181571960449219e+01
1.053768804370187828e+00 2.133155059814453125e+01
1.055667486900584651e+00 2.133127212524414062e+01
1.057566169430981473e+00 2.133098983764648438e+01
1.059464851961378073e+00 2.133070182800292969e+01
1.061363534491774896e+00 2.133038902282714844e+01
1.063262217022171718e+00 2.133008193969726562e+01
1.065160899552568319e+00 2.132975387573242188e+01
1.067059582082964919e+00 2.132942581176757812e+01
1.068958264613361742e+00 2.132909202575683594e+01
1.070856947143758564e+00 2.132873725891113281e+01
1.072755629674155387e+00 2.132837677001953125e+01
1.074654312204551987e+00 2.132800865173339844e+01
1.076552994734948809e+00 2.132763481140136719e+01
1.078451677265345410e+00 2.132724189758300781e+01
1.080350359795742232e+00 2.132685661315917969e+01
1.082249042326138833e+00 2.132644462585449219e+01
1.084147724856535655e+00 2.132603836059570312e+01
1.086046407386932477e+00 2.132561683654785156e+01
1.087945089917329078e+00 2.132519340515136719e+01
1.089843772447725900e+00 2.132474327087402344e+01
1.091742454978122723e+00 2.132430076599121094e+01
1.093641137508519323e+00 2.132384109497070312e+01
1.095539820038915924e+00 2.132336997985839844e+01
1.097438502569312746e+00 2.132290077209472656e+01
1.099337185099709568e+00 2.132241630554199219e+01
1.101235867630106391e+00 2.132192993164062500e+01
1.103134550160502991e+00 2.132142257690429688e+01
1.105033232690899814e+00 2.132091712951660156e+01
1.106931915221296414e+00 2.132039451599121094e+01
1.108830597751693237e+00 2.131986618041992188e+01
1.110729280282089837e+00 2.131932830810546875e+01
1.112627962812486659e+00 2.131878852844238281e+01
1.114526645342883482e+00 2.131823158264160156e+01
1.116425327873280304e+00 2.131767463684082031e+01
1.118324010403676905e+00 2.131710624694824219e+01
1.120222692934073505e+00 2.131652450561523438e+01
1.122121375464470328e+00 2.131593704223632812e+01
1.124020057994867150e+00 2.131533813476562500e+01
1.125918740525263750e+00 2.131474113464355469e+01
1.127817423055660573e+00 2.131412506103515625e+01
1.129716105586057395e+00 2.131350135803222656e+01
1.131614788116453996e+00 2.131287956237792969e+01
1.133513470646850818e+00 2.131224441528320312e+01
1.135412153177247419e+00 2.131159591674804688e+01
1.137310835707644241e+00 2.131093788146972656e+01
1.139209518238040841e+00 2.131027412414550781e+01
1.141108200768437664e+00 2.130960655212402344e+01
1.143006883298834486e+00 2.130893325805664062e+01
1.144905565829231309e+00 2.130823707580566406e+01
1.146804248359627909e+00 2.130753707885742188e+01
1.148702930890024509e+00 2.130683517456054688e+01
1.150601613420421332e+00 2.130612564086914062e+01
1.152500295950818154e+00 2.130540466308593750e+01
1.154398978481214755e+00 2.130468177795410156e+01
1.156297661011611577e+00 2.130394363403320312e+01
1.158196343542008400e+00 2.130319786071777344e+01
1.160095026072405222e+00 2.130244445800781250e+01
1.161993708602801822e+00 2.130170059204101562e+01
1.163892391133198423e+00 2.130091857910156250e+01
1.165791073663595245e+00 2.130014801025390625e+01
1.167689756193992068e+00 2.129936218261718750e+01
1.169588438724388668e+00 2.129857444763183594e+01
1.171487121254785491e+00 2.129777336120605469e+01
1.173385803785182313e+00 2.129696464538574219e+01
1.175284486315578913e+00 2.129614830017089844e+01
1.177183168845975514e+00 2.129532814025878906e+01
1.179081851376372336e+00 2.129449844360351562e+01
1.180980533906769159e+00 2.129366874694824219e+01
1.182879216437165981e+00 2.129281616210937500e+01
1.184777898967562582e+00 2.129195785522460938e+01
1.186676581497959404e+00 2.129110527038574219e+01
1.188575264028356226e+00 2.129022789001464844e+01
1.190473946558752827e+00 2.128935623168945312e+01
1.192372629089149427e+00 2.128846359252929688e+01
1.194271311619546250e+00 2.128758049011230469e+01
1.196169994149943072e+00 2.128668403625488281e+01
1.198068676680339673e+00 2.128577423095703125e+01
1.199967359210736495e+00 2.128485298156738281e+01
1.201866041741133317e+00 2.128393554687500000e+01
1.203764724271530140e+00 2.128300857543945312e+01
1.205663406801926518e+00 2.128206634521484375e+01
1.207562089332323341e+00 2.128112602233886719e+01
1.209460771862720163e+00 2.128017234802246094e+01
1.211359454393116986e+00 2.127921104431152344e+01
1.213258136923513586e+00 2.127823829650878906e+01
1.215156819453910408e+00 2.127727317810058594e+01
1.217055501984307231e+00 2.127628898620605469e+01
1.218954184514703831e+00 2.127530097961425781e+01
1.220852867045100432e+00 2.127430534362792969e+01
1.222751549575497254e+00 2.127330017089843750e+01
1.224650232105894077e+00 2.127228546142578125e+01
1.226548914636290899e+00 2.127126693725585938e+01
1.228447597166687499e+00 2.127024459838867188e+01
1.230346279697084322e+00 2.126920509338378906e+01
1.232244962227481144e+00 2.126816940307617188e+01
1.234143644757877745e+00 2.126711654663085938e+01
1.236042327288274345e+00 2.126606941223144531e+01
1.237941009818671168e+00 2.126500320434570312e+01
1.239839692349067990e+00 2.126393508911132812e+01
1.241738374879464590e+00 2.126285362243652344e+01
1.243637057409861413e+00 2.126177787780761719e+01
1.245535739940258235e+00 2.126068687438964844e+01
1.247434422470654836e+00 2.125958633422851562e+01
1.249333105001051436e+00 2.125848197937011719e+01
1.251231787531448258e+00 2.125737571716308594e+01
1.253130470061845081e+00 2.125625228881835938e+01
1.255029152592241903e+00 2.125512695312500000e+01
1.256927835122638504e+00 2.125399589538574219e+01
1.258826517653035326e+00 2.125285339355468750e+01
1.260725200183432149e+00 2.125171089172363281e+01
1.262623882713828749e+00 2.125055503845214844e+01
1.264522565244225349e+00 2.124939537048339844e+01
1.266421247774622172e+00 2.124823188781738281e+01
1.268319930305018994e+00 2.124705886840820312e+01
1.270218612835415817e+00 2.124587059020996094e+01
1.272117295365812417e+00 2.124469375610351562e+01
1.274015977896209240e+00 2.124349021911621094e+01
1.275914660426605840e+00 2.124229240417480469e+01
1.277813342957002662e+00 2.124108505249023438e+01
1.279712025487399263e+00 2.123986434936523438e+01
1.281610708017796085e+00 2.123864746093750000e+01
1.283509390548192908e+00 2.123742103576660156e+01
1.285408073078589508e+00 2.123619079589843750e+01
1.287306755608986331e+00 2.123493576049804688e+01
1.289205438139382931e+00 2.123369407653808594e+01
1.291104120669779753e+00 2.123244476318359375e+01
1.293002803200176576e+00 2.123118209838867188e+01
1.294901485730573176e+00 2.122990798950195312e+01
1.296800168260969999e+00 2.122864151000976562e+01
1.298698850791366821e+00 2.122736358642578125e+01
1.300597533321763422e+00 2.122606658935546875e+01
1.302496215852160244e+00 2.122476959228515625e+01
1.304394898382556844e+00 2.122347259521484375e+01
1.306293580912953667e+00 2.122217559814453125e+01
1.308192263443350267e+00 2.122085380554199219e+01
1.310090945973747090e+00 2.121953773498535156e+01
1.311989628504143912e+00 2.121821022033691406e+01
1.313888311034540735e+00 2.121687507629394531e+01
1.315786993564937335e+00 2.121553802490234375e+01
1.317685676095333935e+00 2.121419143676757812e+01
1.319584358625730758e+00 2.121283912658691406e+01
1.321483041156127580e+00 2.121148109436035156e+01
1.323381723686524181e+00 2.121012115478515625e+01
1.325280406216921003e+00 2.120874404907226562e+01
1.327179088747317826e+00 2.120737457275390625e+01
1.329077771277714426e+00 2.120598793029785156e+01
1.330976453808111248e+00 2.120459747314453125e+01
1.332875136338507849e+00 2.120320320129394531e+01
1.334773818868904671e+00 2.120179748535156250e+01
1.336672501399301494e+00 2.120038795471191406e+01
1.338571183929698094e+00 2.119897651672363281e+01
1.340469866460094917e+00 2.119755744934082031e+01
1.342368548990491739e+00 2.119613265991210938e+01
1.344267231520888339e+00 2.119470596313476562e+01
1.346165914051284940e+00 2.119326019287109375e+01
1.348064596581681762e+00 2.119180870056152344e+01
1.349963279112078585e+00 2.119036674499511719e+01
1.351861961642475185e+00 2.118891334533691406e+01
1.353760644172872007e+00 2.118744277954101562e+01
1.355659326703268830e+00 2.118597412109375000e+01
1.357558009233665652e+00 2.118449974060058594e+01
1.359456691764062253e+00 2.118301963806152344e+01
1.361355374294458853e+00 2.118153190612792969e+01
1.363254056824855676e+00 2.118003845214843750e+01
1.365152739355252498e+00 2.117854309082031250e+01
1.367051421885649098e+00 2.117703437805175781e+01
1.368950104416045921e+00 2.117553138732910156e+01
1.370848786946442743e+00 2.117401123046875000e+01
1.372747469476839344e+00 2.117249298095703125e+01
1.374646152007235944e+00 2.117097091674804688e+01
1.376544834537632767e+00 2.116943550109863281e+01
1.378443517068029589e+00 2.116789054870605469e+01
1.380342199598426411e+00 2.116635322570800781e+01
1.382240882128823012e+00 2.116479682922363281e+01
1.384139564659219834e+00 2.116323852539062500e+01
1.386038247189616657e+00 2.116167640686035156e+01
1.387936929720013257e+00 2.116011047363281250e+01
1.389835612250409858e+00 2.115854835510253906e+01
1.391734294780806680e+00 2.115695953369140625e+01
1.393632977311203502e+00 2.115537643432617188e+01
1.395531659841600103e+00 2.115378570556640625e+01
1.397430342371996925e+00 2.115219688415527344e+01
1.399329024902393748e+00 2.115058517456054688e+01
1.401227707432790570e+00 2.114898300170898438e+01
1.403126389963187171e+00 2.114737129211425781e+01
1.405025072493583771e+00 2.114574813842773438e+01
1.406923755023980593e+00 2.114412879943847656e+01
1.408822437554377416e+00 2.114249801635742188e+01
1.410721120084774016e+00 2.114086723327636719e+01
1.412619802615170839e+00 2.113922309875488281e+01
1.414518485145567661e+00 2.113757705688476562e+01
1.416417167675964262e+00 2.113593101501464844e+01
1.418315850206360862e+00 2.113427352905273438e+01
1.420214532736757684e+00 2.113261032104492188e+01
1.422113215267154507e+00 2.113094520568847656e+01
1.424011897797551329e+00 2.112927436828613281e+01
1.425910580327947930e+00 2.112758827209472656e+01
1.427809262858344752e+00 2.112590789794921875e+01
1.429707945388741575e+00 2.112421417236328125e+01
1.431606627919138175e+00 2.112252235412597656e+01
1.433505310449534775e+00 2.112082099914550781e+01
1.435403992979931598e+00 2.111912155151367188e+01
1.437302675510328420e+00 2.111741447448730469e+01
1.439201358040725021e+00 2.111570167541503906e+01
1.441100040571121843e+00 2.111397933959960938e+01
1.442998723101518666e+00 2.111225891113281250e+01
1.444897405631915266e+00 2.111052894592285156e+01
1.446796088162312088e+00 2.110878562927246094e+01
1.448694770692708689e+00 2.110704612731933594e+01
1.450593453223105511e+00 2.110529899597167969e+01
1.452492135753502334e+00 2.110354995727539062e+01
1.454390818283898934e+00 2.110178947448730469e+01
1.456289500814295756e+00 2.110002899169921875e+01
1.458188183344692357e+00 2.109826087951660156e+01
1.460086865875089179e+00 2.109648704528808594e+01
1.461985548405485780e+00 2.109471321105957031e+01
1.463884230935882602e+00 2.109293556213378906e+01
1.465782913466279425e+00 2.109114646911621094e+01
1.467681595996676247e+00 2.108935737609863281e+01
1.469580278527072847e+00 2.108756065368652344e+01
1.471478961057469670e+00 2.108574867248535156e+01
1.473377643587866270e+00 2.108394050598144531e+01
1.475276326118263093e+00 2.108213424682617188e+01
1.477175008648659693e+00 2.108031272888183594e+01
1.479073691179056516e+00 2.107849502563476562e+01
1.480972373709453338e+00 2.107667160034179688e+01
1.482871056239849938e+00 2.107483673095703125e+01
1.484769738770246761e+00 2.107299423217773438e+01
1.486668421300643361e+00 2.107115364074707031e+01
1.488567103831040184e+00 2.106930732727050781e+01
1.490465786361437006e+00 2.106745719909667969e+01
1.492364468891833607e+00 2.106560325622558594e+01
1.494263151422230429e+00 2.106373596191406250e+01
1.496161833952627251e+00 2.106187248229980469e+01
1.498060516483023852e+00 2.106000137329101562e+01
1.499959199013420674e+00 2.105812072753906250e+01
1.501857881543817275e+00 2.105624008178710938e+01
1.503756564074214097e+00 2.105436325073242188e+01
1.505655246604610698e+00 2.105247116088867188e+01
1.507553929135007520e+00 2.105057334899902344e+01
1.509452611665404342e+00 2.104867362976074219e+01
1.511351294195801165e+00 2.104676818847656250e+01
1.513249976726197765e+00 2.104486274719238281e+01
1.515148659256594366e+00 2.104294776916503906e+01
1.517047341786991188e+00 2.104102516174316406e+01
1.518946024317388011e+00 2.103911018371582031e+01
1.520844706847784611e+00 2.103717994689941406e+01
1.522743389378181433e+00 2.103524971008300781e+01
1.524642071908578256e+00 2.103330993652343750e+01
1.526540754438975078e+00 2.103137016296386719e+01
1.528439436969371679e+00 2.102941513061523438e+01
1.530338119499768279e+00 2.102746582031250000e+01
1.532236802030165101e+00 2.102551651000976562e+01
1.534135484560561924e+00 2.102355575561523438e+01
1.536034167090958524e+00 2.102158355712890625e+01
1.537932849621355347e+00 2.101961517333984375e+01
1.539831532151752169e+00 2.101764297485351562e+01
1.541730214682148770e+00 2.101567077636718750e+01
1.543628897212545370e+00 2.101368331909179688e+01
1.545527579742942192e+00 2.101169586181640625e+01
1.547426262273339015e+00 2.100970268249511719e+01
1.549324944803735615e+00 2.100771331787109375e+01
1.551223627334132438e+00 2.100570678710937500e+01
1.553122309864529260e+00 2.100370597839355469e+01
1.555020992394926083e+00 2.100168609619140625e+01
1.556919674925322683e+00 2.099967575073242188e+01
1.558818357455719283e+00 2.099765968322753906e+01
1.560717039986116106e+00 2.099564361572265625e+01
1.562615722516512928e+00 2.099361228942871094e+01
1.564514405046909529e+00 2.099158668518066406e+01
1.566413087577306351e+00 2.098954391479492188e+01
1.568311770107702952e+00 2.098750495910644531e+01
1.570210452638099774e+00 2.098546409606933594e+01
1.572109135168496374e+00 2.098342323303222656e+01
1.574007817698893197e+00 2.098136901855468750e+01
1.575906500229290019e+00 2.097931098937988281e+01
1.577805182759686842e+00 2.097723960876464844e+01
1.579703865290083442e+00 2.097517967224121094e+01
1.581602547820480265e+00 2.097311019897460938e+01
1.583501230350877087e+00 2.097104263305664062e+01
1.585399912881273687e+00 2.096895790100097656e+01
1.587298595411670510e+00 2.096687889099121094e+01
1.589197277942067332e+00 2.096479225158691406e+01
1.591095960472464155e+00 2.096270179748535156e+01
1.592994643002860533e+00 2.096060752868652344e+01
1.594893325533257133e+00 2.095850753784179688e+01
1.596792008063653956e+00 2.095639610290527344e+01
1.598690690594050778e+00 2.095429992675781250e+01
1.600589373124447601e+00 2.095219421386718750e+01
1.602488055654844201e+00 2.095007896423339844e+01
1.604386738185241024e+00 2.094795608520507812e+01
1.606285420715637846e+00 2.094582939147949219e+01
1.608184103246034446e+00 2.094370651245117188e+01
1.610082785776431269e+00 2.094157218933105469e+01
1.611981468306828091e+00 2.093943405151367188e+01
1.613880150837224914e+00 2.093730163574218750e+01
1.615778833367621514e+00 2.093516159057617188e+01
1.617677515898018337e+00 2.093300437927246094e+01
1.619576198428415159e+00 2.093085861206054688e+01
1.621474880958811537e+00 2.092870140075683594e+01
1.623373563489208360e+00 2.092654800415039062e+01
1.625272246019604960e+00 2.092437934875488281e+01
1.627170928550001783e+00 2.092221641540527344e+01
1.629069611080398605e+00 2.092004013061523438e+01
1.630968293610795206e+00 2.091787147521972656e+01
1.632866976141192028e+00 2.091569137573242188e+01
1.634765658671588850e+00 2.091351127624511719e+01
1.636664341201985673e+00 2.091131973266601562e+01
1.638563023732382273e+00 2.090912055969238281e+01
1.640461706262779096e+00 2.090694046020507812e+01
1.642360388793175918e+00 2.090474510192871094e+01
1.644259071323572519e+00 2.090253448486328125e+01
1.646157753853969341e+00 2.090033531188964844e+01
1.648056436384366163e+00 2.089812278747558594e+01
1.649955118914762542e+00 2.089590454101562500e+01
1.651853801445159364e+00 2.089369201660156250e+01
1.653752483975555965e+00 2.089147758483886719e+01
1.655651166505952787e+00 2.088925361633300781e+01
1.657549849036349610e+00 2.088702583312988281e+01
1.659448531566746210e+00 2.088479995727539062e+01
1.661347214097143032e+00 2.088255691528320312e+01
1.663245896627539855e+00 2.088031768798828125e+01
1.665144579157936677e+00 2.087808227539062500e+01
1.667043261688333278e+00 2.087583160400390625e+01
1.668941944218730100e+00 2.087358474731445312e+01
1.670840626749126923e+00 2.087133407592773438e+01
1.672739309279523523e+00 2.086906242370605469e+01
1.674637991809920345e+00 2.086680984497070312e+01
1.676536674340317168e+00 2.086455535888671875e+01
1.678435356870713546e+00 2.086227607727050781e+01
1.680334039401110369e+00 2.086001396179199219e+01
1.682232721931506969e+00 2.085773277282714844e+01
1.684131404461903792e+00 2.085546112060546875e+01
1.686030086992300614e+00 2.085317993164062500e+01
1.687928769522697436e+00 2.085088729858398438e+01
1.689827452053094037e+00 2.084859466552734375e+01
1.691726134583490859e+00 2.084630203247070312e+01
1.693624817113887682e+00 2.084401512145996094e+01
1.695523499644284282e+00 2.084170913696289062e+01
1.697422182174681105e+00 2.083940887451171875e+01
1.699320864705077927e+00 2.083709907531738281e+01
1.701219547235474749e+00 2.083479309082031250e+01
1.703118229765871350e+00 2.083248329162597656e+01
1.705016912296267728e+00 2.083016586303710938e+01
1.706915594826664551e+00 2.082785034179687500e+01
1.708814277357061373e+00 2.082552337646484375e+01
1.710712959887458195e+00 2.082320213317871094e+01
1.712611642417854796e+00 2.082086372375488281e+01
1.714510324948251618e+00 2.081852722167968750e+01
1.716409007478648441e+00 2.081619453430175781e+01
1.718307690009045041e+00 2.081385231018066406e+01
1.720206372539441864e+00 2.081151008605957031e+01
1.722105055069838686e+00 2.080916786193847656e+01
1.724003737600235509e+00 2.080681610107421875e+01
1.725902420130632109e+00 2.080446434020996094e+01
1.727801102661028931e+00 2.080210494995117188e+01
1.729699785191425754e+00 2.079974746704101562e+01
1.731598467721822354e+00 2.079738426208496094e+01
1.733497150252218955e+00 2.079502296447753906e+01
1.735395832782615555e+00 2.079264640808105469e+01
1.737294515313012377e+00 2.079027175903320312e+01
1.739193197843409200e+00 2.078789520263671875e+01
1.741091880373805800e+00 2.078551673889160156e+01
1.742990562904202623e+00 2.078313636779785156e+01
1.744889245434599445e+00 2.078074264526367188e+01
1.746787927964996268e+00 2.077835655212402344e+01
1.748686610495392868e+00 2.077597427368164062e+01
1.750585293025789690e+00 2.077356719970703125e+01
1.752483975556186513e+00 2.077117347717285156e+01
1.754382658086583113e+00 2.076877212524414062e+01
1.756281340616979936e+00 2.076636695861816406e+01
1.758180023147376758e+00 2.076396179199218750e+01
1.760078705677773359e+00 2.076155281066894531e+01
1.761977388208169959e+00 2.075913047790527344e+01
1.763876070738566559e+00 2.075672149658203125e+01
1.765774753268963382e+00 2.075429725646972656e+01
1.767673435799360204e+00 2.075187492370605469e+01
1.769572118329756805e+00 2.074945259094238281e+01
1.771470800860153627e+00 2.074702262878417969e+01
1.773369483390550450e+00 2.074458694458007812e+01
1.775268165920947272e+00 2.074215126037597656e+01
1.777166848451343872e+00 2.073971748352050781e+01
1.779065530981740695e+00 2.073728179931640625e+01
1.780964213512137517e+00 2.073482513427734375e+01
1.782862896042534118e+00 2.073238754272460938e+01
1.784761578572930940e+00 2.072992706298828125e+01
1.786660261103327763e+00 2.072748184204101562e+01
1.788558943633724585e+00 2.072502517700195312e+01
1.790457626164120963e+00 2.072256088256835938e+01
1.792356308694517564e+00 2.072009849548339844e+01
1.794254991224914386e+00 2.071764564514160156e+01
1.796153673755311209e+00 2.071516418457031250e+01
1.798052356285708031e+00 2.071269989013671875e+01
1.799951038816104631e+00 2.071023368835449219e+01
1.801849721346501454e+00 2.070775413513183594e+01
1.803748403876898276e+00 2.070526885986328125e+01
1.805647086407294877e+00 2.070278739929199219e+01
1.807545768937691699e+00 2.070030212402343750e+01
1.809444451468088522e+00 2.069782066345214844e+01
1.811343133998485344e+00 2.069532775878906250e+01
1.813241816528881944e+00 2.069283866882324219e+01
1.815140499059278767e+00 2.069034576416015625e+01
1.817039181589675589e+00 2.068784332275390625e+01
1.818937864120071968e+00 2.068534469604492188e+01
1.820836546650468790e+00 2.068283271789550781e+01
1.822735229180865391e+00 2.068032836914062500e+01
1.824633911711262213e+00 2.067781829833984375e+01
1.826532594241659035e+00 2.067531204223632812e+01
1.828431276772055636e+00 2.067279243469238281e+01
1.830329959302452458e+00 2.067027664184570312e+01
1.832228641832849281e+00 2.066775703430175781e+01
1.834127324363246103e+00 2.066523170471191406e+01
1.836026006893642704e+00 2.066270446777343750e+01
1.837924689424039526e+00 2.066017723083496094e+01
1.839823371954436348e+00 2.065764427185058594e+01
1.841722054484832949e+00 2.065511131286621094e+01
1.843620737015229771e+00 2.065257835388183594e+01
1.845519419545626594e+00 2.065003395080566406e+01
1.847418102076022972e+00 2.064748954772949219e+01
1.849316784606419795e+00 2.064495086669921875e+01
1.851215467136816395e+00 2.064240074157714844e+01
1.853114149667213217e+00 2.063985443115234375e+01
1.855012832197610040e+00 2.063729858398437500e+01
1.856911514728006862e+00 2.063474655151367188e+01
1.858810197258403463e+00 2.063219451904296875e+01
1.860708879788800285e+00 2.062962722778320312e+01
1.862607562319197108e+00 2.062706756591796875e+01
1.864506244849593708e+00 2.062450408935546875e+01
1.866404927379990530e+00 2.062193298339843750e+01
1.868303609910387353e+00 2.061935615539550781e+01
1.870202292440783953e+00 2.061679077148437500e+01
1.872100974971180776e+00 2.061421775817871094e+01
1.873999657501577154e+00 2.061163520812988281e+01
1.875898340031973976e+00 2.060905456542968750e+01
1.877797022562370799e+00 2.060647201538085938e+01
1.879695705092767399e+00 2.060389137268066406e+01
1.881594387623164222e+00 2.060130310058593750e+01
1.883493070153561044e+00 2.059871101379394531e+01
1.885391752683957867e+00 2.059611320495605469e+01
1.887290435214354467e+00 2.059352493286132812e+01
1.889189117744751290e+00 2.059092712402343750e+01
1.891087800275148112e+00 2.058832359313964844e+01
1.892986482805544712e+00 2.058572006225585938e+01
1.894885165335941535e+00 2.058311462402343750e+01
1.896783847866338357e+00 2.058050918579101562e+01
1.898682530396735180e+00 2.057790756225585938e+01
1.900581212927131780e+00 2.057528686523437500e+01
1.902479895457528158e+00 2.057267761230468750e+01
1.904378577987924981e+00 2.057006645202636719e+01
1.906277260518321803e+00 2.056743812561035156e+01
1.908175943048718626e+00 2.056482505798339844e+01
1.910074625579115226e+00 2.056219673156738281e+01
1.911973308109512049e+00 2.055957603454589844e+01
1.913871990639908871e+00 2.055694580078125000e+01
1.915770673170305471e+00 2.055431175231933594e+01
1.917669355700702294e+00 2.055168914794921875e+01
1.919568038231099116e+00 2.054904937744140625e+01
1.921466720761495939e+00 2.054640197753906250e+01
1.923365403291892539e+00 2.054377365112304688e+01
1.925264085822289362e+00 2.054112052917480469e+01
1.927162768352686184e+00 2.053848457336425781e+01
1.929061450883082784e+00 2.053583717346191406e+01
1.930960133413479385e+00 2.053319168090820312e+01
1.932858815943875985e+00 2.053054046630859375e+01
1.934757498474272808e+00 2.052788543701171875e+01
1.936656181004669630e+00 2.052523231506347656e+01
1.938554863535066231e+00 2.052257537841796875e+01
1.940453546065463053e+00 2.051991844177246094e+01
1.942352228595859875e+00 2.051725006103515625e+01
1.944250911126256698e+00 2.051458358764648438e+01
1.946149593656653298e+00 2.051192092895507812e+01
1.948048276187050121e+00 2.050925636291503906e+01
1.949946958717446943e+00 2.050658798217773438e+01
1.951845641247843544e+00 2.050390815734863281e+01
1.953744323778240366e+00 2.050123596191406250e+01
1.955643006308637188e+00 2.049856758117675781e+01
1.957541688839034011e+00 2.049588394165039062e+01
1.959440371369430389e+00 2.049320411682128906e+01
1.961339053899826990e+00 2.049052047729492188e+01
1.963237736430223812e+00 2.048783683776855469e+01
1.965136418960620635e+00 2.048514938354492188e+01
1.967035101491017457e+00 2.048246192932128906e+01
1.968933784021414057e+00 2.047977066040039062e+01
1.970832466551810880e+00 2.047707939147949219e+01
1.972731149082207702e+00 2.047438240051269531e+01
1.974629831612604303e+00 2.047168350219726562e+01
1.976528514143001125e+00 2.046898651123046875e+01
1.978427196673397948e+00 2.046628570556640625e+01
1.980325879203794548e+00 2.046358108520507812e+01
1.982224561734191370e+00 2.046087074279785156e+01
1.984123244264588193e+00 2.045816993713378906e+01
1.986021926794985015e+00 2.045546531677246094e+01
1.987920609325381394e+00 2.045275878906250000e+01
1.989819291855777994e+00 2.045003890991210938e+01
1.991717974386174816e+00 2.044732284545898438e+01
1.993616656916571639e+00 2.044460487365722656e+01
1.995515339446968461e+00 2.044189262390136719e+01
1.997414021977365062e+00 2.043916320800781250e+01
1.999312704507761884e+00 2.043644714355468750e+01
2.001211387038158485e+00 2.043372344970703125e+01
2.003110069568555307e+00 2.043099594116210938e+01
2.005008752098952129e+00 2.042827415466308594e+01
2.006907434629348952e+00 2.042553710937500000e+01
2.008806117159745774e+00 2.042281341552734375e+01
2.010704799690142597e+00 2.042007446289062500e+01
2.012603482220539419e+00 2.041734123229980469e+01
2.014502164750935798e+00 2.041460800170898438e+01
2.016400847281332176e+00 2.041186714172363281e+01
2.018299529811728998e+00 2.040912628173828125e+01
2.020198212342125821e+00 2.040638542175292969e+01
2.022096894872522643e+00 2.040364265441894531e+01
2.023995577402919466e+00 2.040089035034179688e+01
2.025894259933316288e+00 2.039814758300781250e+01
2.027792942463713111e+00 2.039539527893066406e+01
2.029691624994109489e+00 2.039264488220214844e+01
2.031590307524506311e+00 2.038988876342773438e+01
2.033488990054903134e+00 2.038712882995605469e+01
2.035387672585299956e+00 2.038437843322753906e+01
2.037286355115696779e+00 2.038161849975585938e+01
2.039185037646093601e+00 2.037886238098144531e+01
2.041083720176490424e+00 2.037609481811523438e+01
2.042982402706886802e+00 2.037332725524902344e+01
2.044881085237283180e+00 2.037057113647460938e+01
2.046779767767680003e+00 2.036780166625976562e+01
2.048678450298076825e+00 2.036503982543945312e+01
2.050577132828473648e+00 2.036226654052734375e+01
2.052475815358870470e+00 2.035949134826660156e+01
2.054374497889267293e+00 2.035671424865722656e+01
2.056273180419664115e+00 2.035393714904785156e+01
2.058171862950060493e+00 2.035116195678710938e+01
2.060070545480457316e+00 2.034837532043457031e+01
2.061969228010854138e+00 2.034560203552246094e+01
2.063867910541250961e+00 2.034281539916992188e+01
2.065766593071647783e+00 2.034003829956054688e+01
2.067665275602044606e+00 2.033724784851074219e+01
2.069563958132441428e+00 2.033446502685546875e+01
2.071462640662837806e+00 2.033166694641113281e+01
2.073361323193234629e+00 2.032887077331542969e+01
2.075260005723631007e+00 2.032608795166015625e+01
2.077158688254027830e+00 2.032329368591308594e+01
2.079057370784424652e+00 2.032049369812011719e+01
2.080956053314821474e+00 2.031769943237304688e+01
2.082854735845218297e+00 2.031489944458007812e+01
2.084753418375615119e+00 2.031209945678710938e+01
2.086652100906011942e+00 2.030929374694824219e+01
2.088550783436408320e+00 2.030649757385253906e+01
2.090449465966805143e+00 2.030368232727050781e+01
2.092348148497201965e+00 2.030087471008300781e+01
2.094246831027598788e+00 2.029806900024414062e+01
2.096145513557995610e+00 2.029526710510253906e+01
2.098044196088392432e+00 2.029244613647460938e+01
2.099942878618788811e+00 2.028964042663574219e+01
2.101841561149185633e+00 2.028682136535644531e+01
2.103740243679582012e+00 2.028400421142578125e+01
2.105638926209978834e+00 2.028118705749511719e+01
2.107537608740375656e+00 2.027836799621582031e+01
2.109436291270772479e+00 2.027554130554199219e+01
2.111334973801169301e+00 2.027272605895996094e+01
2.113233656331566124e+00 2.026989746093750000e+01
2.115132338861962946e+00 2.026707267761230469e+01
2.117031021392359325e+00 2.026424789428710938e+01
2.118929703922756147e+00 2.026142501831054688e+01
2.120828386453152969e+00 2.025859260559082031e+01
2.122727068983549792e+00 2.025576019287109375e+01
2.124625751513946614e+00 2.025292396545410156e+01
2.126524434044343437e+00 2.025009155273437500e+01
2.128423116574739815e+00 2.024725532531738281e+01
2.130321799105136638e+00 2.024442672729492188e+01
2.132220481635533460e+00 2.024158096313476562e+01
2.134119164165929838e+00 2.023874473571777344e+01
2.136017846696326661e+00 2.023590087890625000e+01
2.137916529226723483e+00 2.023306274414062500e+01
2.139815211757120306e+00 2.023021507263183594e+01
2.141713894287517128e+00 2.022736930847167969e+01
2.143612576817913951e+00 2.022452354431152344e+01
2.145511259348310773e+00 2.022167015075683594e+01
2.147409941878707151e+00 2.021883392333984375e+01
2.149308624409103974e+00 2.021597480773925781e+01
2.151207306939500796e+00 2.021311950683593750e+01
2.153105989469897619e+00 2.021026611328125000e+01
2.155004672000294441e+00 2.020741462707519531e+01
2.156903354530690820e+00 2.020456123352050781e+01
2.158802037061087642e+00 2.020170402526855469e+01
2.160700719591484464e+00 2.019884109497070312e+01
2.162599402121880843e+00 2.019597625732421875e+01
2.164498084652277665e+00 2.019312095642089844e+01
2.166396767182674488e+00 2.019026184082031250e+01
2.168295449713071310e+00 2.018739318847656250e+01
2.170194132243468133e+00 2.018452644348144531e+01
2.172092814773864955e+00 2.018166160583496094e+01
2.173991497304261777e+00 2.017878723144531250e+01
2.175890179834658156e+00 2.017592239379882812e+01
2.177788862365054978e+00 2.017305564880371094e+01
2.179687544895451801e+00 2.017017936706542969e+01
2.181586227425848623e+00 2.016730499267578125e+01
2.183484909956245446e+00 2.016442680358886719e+01
2.185383592486641824e+00 2.016154861450195312e+01
2.187282275017038646e+00 2.015867614746093750e+01
2.189180957547435469e+00 2.015580177307128906e+01
2.191079640077831847e+00 2.015291976928710938e+01
2.192978322608228670e+00 2.015004158020019531e+01
2.194877005138625492e+00 2.014715766906738281e+01
2.196775687669022314e+00 2.014427185058593750e+01
2.198674370199419137e+00 2.014138793945312500e+01
2.200573052729815959e+00 2.013850402832031250e+01
2.202471735260212782e+00 2.013561058044433594e+01
2.204370417790609160e+00 2.013272666931152344e+01
2.206269100321005983e+00 2.012983512878417969e+01
2.208167782851402805e+00 2.012694740295410156e+01
2.210066465381799627e+00 2.012405395507812500e+01
2.211965147912196006e+00 2.012116050720214844e+01
2.213863830442592828e+00 2.011826515197753906e+01
2.215762512972989651e+00 2.011536788940429688e+01
2.217661195503386473e+00 2.011246681213378906e+01
2.219559878033783296e+00 2.010956954956054688e+01
2.221458560564179674e+00 2.010667800903320312e+01
2.223357243094576496e+00 2.010377311706542969e+01
2.225255925624973319e+00 2.010087203979492188e+01
2.227154608155370141e+00 2.009797096252441406e+01
2.229053290685766964e+00 2.009506797790527344e+01
2.230951973216163786e+00 2.009216308593750000e+01
2.232850655746560609e+00 2.008926010131835938e+01
2.234749338276956987e+00 2.008634757995605469e+01
2.236648020807353809e+00 2.008343887329101562e+01
2.238546703337750632e+00 2.008053398132324219e+01
2.240445385868147010e+00 2.007761955261230469e+01
2.242344068398543833e+00 2.007470893859863281e+01
2.244242750928940655e+00 2.007179450988769531e+01
2.246141433459337478e+00 2.006888008117675781e+01
2.248040115989734300e+00 2.006596565246582031e+01
2.249938798520130678e+00 2.006304740905761719e+01
2.251837481050527501e+00 2.006013679504394531e+01
2.253736163580924323e+00 2.005722045898437500e+01
2.255634846111321146e+00 2.005430221557617188e+01
2.257533528641717968e+00 2.005138206481933594e+01
2.259432211172114791e+00 2.004845619201660156e+01
2.261330893702511613e+00 2.004553413391113281e+01
2.263229576232907991e+00 2.004261398315429688e+01
2.265128258763304814e+00 2.003968620300292969e+01
2.267026941293701636e+00 2.003676414489746094e+01
2.268925623824098015e+00 2.003383255004882812e+01
2.270824306354494837e+00 2.003090667724609375e+01
2.272722988884891659e+00 2.002797889709472656e+01
2.274621671415288482e+00 2.002504920959472656e+01
2.276520353945685304e+00 2.002211189270019531e+01
2.278419036476081683e+00 2.001918792724609375e+01
2.280317719006478505e+00 2.001625442504882812e+01
2.282216401536875328e+00 2.001332283020019531e+01
2.284115084067272150e+00 2.001038551330566406e+01
2.286013766597668972e+00 2.000744628906250000e+01
2.287912449128065795e+00 2.000451087951660156e+01
2.289811131658462617e+00 2.000157737731933594e+01
2.291709814188858996e+00 1.999864006042480469e+01
2.293608496719255818e+00 1.999570274353027344e+01
2.295507179249652641e+00 1.999275970458984375e+01
2.297405861780049019e+00 1.998981857299804688e+01
2.299304544310445841e+00 1.998687553405761719e+01
2.301203226840842664e+00 1.998393058776855469e+01
2.303101909371239486e+00 1.998098754882812500e+01
2.305000591901636309e+00 1.997804260253906250e+01
2.306899274432033131e+00 1.997509765625000000e+01
2.308797956962429510e+00 1.997215080261230469e+01
2.310696639492826332e+00 1.996920013427734375e+01
2.312595322023223154e+00 1.996625518798828125e+01
2.314494004553619977e+00 1.996330261230468750e+01
2.316392687084016799e+00 1.996036148071289062e+01
2.318291369614413622e+00 1.995740127563476562e+01
2.320190052144810444e+00 1.995445251464843750e+01
2.322088734675206823e+00 1.995149803161621094e+01
2.323987417205603645e+00 1.994854545593261719e+01
2.325886099736000023e+00 1.994558715820312500e+01
2.327784782266396846e+00 1.994263458251953125e+01
2.329683464796793668e+00 1.993967056274414062e+01
2.331582147327190491e+00 1.993671798706054688e+01
2.333480829857587313e+00 1.993375968933105469e+01
2.335379512387984136e+00 1.993079948425292969e+01
2.337278194918380514e+00 1.992783927917480469e+01
2.339176877448777336e+00 1.992487716674804688e+01
2.341075559979174159e+00 1.992191314697265625e+01
2.342974242509570981e+00 1.991895103454589844e+01
2.344872925039967804e+00 1.991598892211914062e+01
2.346771607570364626e+00 1.991301918029785156e+01
2.348670290100761449e+00 1.991006088256835938e+01
2.350568972631157827e+00 1.990709686279296875e+01
2.352467655161554649e+00 1.990412330627441406e+01
2.354366337691951028e+00 1.990115928649902344e+01
2.356265020222347850e+00 1.989819145202636719e+01
2.358163702752744673e+00 1.989522171020507812e+01
2.360062385283141495e+00 1.989225006103515625e+01
2.361961067813538317e+00 1.988927650451660156e+01
2.363859750343935140e+00 1.988631057739257812e+01
2.365758432874331962e+00 1.988333702087402344e+01
2.367657115404728341e+00 1.988035583496093750e+01
2.369555797935125163e+00 1.987738418579101562e+01
2.371454480465521986e+00 1.987441444396972656e+01
2.373353162995918808e+00 1.987144088745117188e+01
2.375251845526315631e+00 1.986846542358398438e+01
2.377150528056712453e+00 1.986548805236816406e+01
2.379049210587108831e+00 1.986250114440917969e+01
2.380947893117505654e+00 1.985952758789062500e+01
2.382846575647902032e+00 1.985654640197753906e+01
2.384745258178298855e+00 1.985356521606445312e+01
2.386643940708695677e+00 1.985058593750000000e+01
2.388542623239092499e+00 1.984760093688964844e+01
2.390441305769489322e+00 1.984462165832519531e+01
2.392339988299886144e+00 1.984164237976074219e+01
2.394238670830282967e+00 1.983865547180175781e+01
2.396137353360679345e+00 1.983566665649414062e+01
2.398036035891076168e+00 1.983268547058105469e+01
2.399934718421472990e+00 1.982969474792480469e+01
2.401833400951869812e+00 1.982670783996582031e+01
2.403732083482266635e+00 1.982372283935546875e+01
2.405630766012663457e+00 1.982072257995605469e+01
2.407529448543060280e+00 1.981773757934570312e+01
2.409428131073456658e+00 1.981475448608398438e+01
2.411326813603853036e+00 1.981175613403320312e+01
2.413225496134249859e+00 1.980877113342285156e+01
2.415124178664646681e+00 1.980578041076660156e+01
2.417022861195043504e+00 1.980278968811035156e+01
2.418921543725440326e+00 1.979979324340820312e+01
2.420820226255837149e+00 1.979679870605468750e+01
2.422718908786233971e+00 1.979380607604980469e+01
2.424617591316630349e+00 1.979080963134765625e+01
2.426516273847027172e+00 1.978781318664550781e+01
2.428414956377423994e+00 1.978480911254882812e+01
2.430313638907820817e+00 1.978182029724121094e+01
2.432212321438217639e+00 1.977882003784179688e+01
2.434111003968614462e+00 1.977582550048828125e+01
2.436009686499011284e+00 1.977282524108886719e+01
2.437908369029407663e+00 1.976982307434082031e+01
2.439807051559804485e+00 1.976682090759277344e+01
2.441705734090200863e+00 1.976382255554199219e+01
2.443604416620597686e+00 1.976081657409667969e+01
2.445503099150994508e+00 1.975781059265136719e+01
2.447401781681391331e+00 1.975481033325195312e+01
2.449300464211788153e+00 1.975180625915527344e+01
2.451199146742184976e+00 1.974880027770996094e+01
2.453097829272581798e+00 1.974579429626464844e+01
2.454996511802978176e+00 1.974279594421386719e+01
2.456895194333374999e+00 1.973978614807128906e+01
2.458793876863771821e+00 1.973677825927734375e+01
2.460692559394168644e+00 1.973377418518066406e+01
2.462591241924565466e+00 1.973076057434082031e+01
2.464489924454962289e+00 1.972775077819824219e+01
2.466388606985358667e+00 1.972474670410156250e+01
2.468287289515755489e+00 1.972173690795898438e+01
2.470185972046151868e+00 1.971872711181640625e+01
2.472084654576548690e+00 1.971571350097656250e+01
2.473983337106945513e+00 1.971270561218261719e+01
2.475882019637342335e+00 1.970969200134277344e+01
2.477780702167739157e+00 1.970668220520019531e+01
2.479679384698135980e+00 1.970366668701171875e+01
2.481578067228532802e+00 1.970065116882324219e+01
2.483476749758929181e+00 1.969763755798339844e+01
2.485375432289326003e+00 1.969462394714355469e+01
2.487274114819722826e+00 1.969161415100097656e+01
2.489172797350119648e+00 1.968859481811523438e+01
2.491071479880516470e+00 1.968557167053222656e+01
2.492970162410913293e+00 1.968255805969238281e+01
2.494868844941309671e+00 1.967954635620117188e+01
2.496767527471706494e+00 1.967652702331542969e+01
2.498666210002102872e+00 1.967350769042968750e+01
2.500564892532499695e+00 1.967049026489257812e+01
2.502463575062896517e+00 1.966746711730957031e+01
2.504362257593293339e+00 1.966445159912109375e+01
2.506260940123690162e+00 1.966142082214355469e+01
2.508159622654086984e+00 1.965840148925781250e+01
2.510058305184483807e+00 1.965538215637207031e+01
2.511956987714880185e+00 1.965235710144042969e+01
2.513855670245277008e+00 1.964933776855468750e+01
2.515754352775673830e+00 1.964631462097167969e+01
2.517653035306070652e+00 1.964329719543457031e+01
2.519551717836467475e+00 1.964027023315429688e+01
2.521450400366864297e+00 1.963724136352539062e+01
2.523349082897260676e+00 1.963421249389648438e+01
2.525247765427657498e+00 1.963119316101074219e+01
2.527146447958054321e+00 1.962816047668457031e+01
2.529045130488450699e+00 1.962513732910156250e+01
2.530943813018847521e+00 1.962210655212402344e+01
2.532842495549244344e+00 1.961908912658691406e+01
2.534741178079641166e+00 1.961605072021484375e+01
2.536639860610037989e+00 1.961303138732910156e+01
2.538538543140434811e+00 1.960999298095703125e+01
2.540437225670831634e+00 1.960696601867675781e+01
2.542335908201228012e+00 1.960393905639648438e+01
2.544234590731624834e+00 1.960090827941894531e+01
2.546133273262021657e+00 1.959787559509277344e+01
2.548031955792418479e+00 1.959484100341796875e+01
2.549930638322815302e+00 1.959181022644042969e+01
2.551829320853211680e+00 1.958879089355468750e+01
2.553728003383608502e+00 1.958574867248535156e+01
2.555626685914005325e+00 1.958271598815917969e+01
2.557525368444401703e+00 1.957968711853027344e+01
2.559424050974798526e+00 1.957665252685546875e+01
2.561322733505195348e+00 1.957361793518066406e+01
2.563221416035592171e+00 1.957058143615722656e+01
2.565120098565988993e+00 1.956755447387695312e+01
2.567018781096385815e+00 1.956451225280761719e+01
2.568917463626782638e+00 1.956147956848144531e+01
2.570816146157179016e+00 1.955844116210937500e+01
2.572714828687575839e+00 1.955540275573730469e+01
2.574613511217972661e+00 1.955236244201660156e+01
2.576512193748369484e+00 1.954933357238769531e+01
2.578410876278765862e+00 1.954629325866699219e+01
2.580309558809162684e+00 1.954325485229492188e+01
2.582208241339559507e+00 1.954021644592285156e+01
2.584106923869956329e+00 1.953717231750488281e+01
2.586005606400353152e+00 1.953413200378417969e+01
2.587904288930749530e+00 1.953110504150390625e+01
2.589802971461146353e+00 1.952806663513183594e+01
2.591701653991543175e+00 1.952502441406250000e+01
2.593600336521939997e+00 1.952198219299316406e+01
2.595499019052336820e+00 1.951893615722656250e+01
2.597397701582733642e+00 1.951589584350585938e+01
2.599296384113130465e+00 1.951285934448242188e+01
2.601195066643526843e+00 1.950982475280761719e+01
2.603093749173923666e+00 1.950677299499511719e+01
2.604992431704320488e+00 1.950373077392578125e+01
2.606891114234716866e+00 1.950068664550781250e+01
2.608789796765113689e+00 1.949764823913574219e+01
2.610688479295510511e+00 1.949460411071777344e+01
2.612587161825907334e+00 1.949156188964843750e+01
2.614485844356304156e+00 1.948851585388183594e+01
2.616384526886700534e+00 1.948547172546386719e+01
2.618283209417097357e+00 1.948242950439453125e+01
2.620181891947494179e+00 1.947938346862792969e+01
2.622080574477891002e+00 1.947633171081542969e+01
2.623979257008287824e+00 1.947328948974609375e+01
2.625877939538684647e+00 1.947023963928222656e+01
2.627776622069081469e+00 1.946719741821289062e+01
2.629675304599477847e+00 1.946415138244628906e+01
2.631573987129874670e+00 1.946110725402832031e+01
2.633472669660271492e+00 1.945805740356445312e+01
2.635371352190667871e+00 1.945500564575195312e+01
2.637270034721064693e+00 1.945196151733398438e+01
2.639168717251461516e+00 1.944891357421875000e+01
2.641067399781858338e+00 1.944586753845214844e+01
2.642966082312255161e+00 1.944282150268554688e+01
2.644864764842651539e+00 1.943977355957031250e+01
2.646763447373048361e+00 1.943672561645507812e+01
2.648662129903445184e+00 1.943367195129394531e+01
2.650560812433842006e+00 1.943062400817871094e+01
2.652459494964238829e+00 1.942757606506347656e+01
2.654358177494635651e+00 1.942452239990234375e+01
2.656256860025032474e+00 1.942147445678710938e+01
2.658155542555428852e+00 1.941842651367187500e+01
2.660054225085825674e+00 1.941537475585937500e+01
2.661952907616222497e+00 1.941231918334960938e+01
2.663851590146618875e+00 1.940927124023437500e+01
2.665750272677015698e+00 1.940621948242187500e+01
2.667648955207412520e+00 1.940316390991210938e+01
2.669547637737809342e+00 1.940011596679687500e+01
2.671446320268206165e+00 1.939706230163574219e+01
2.673345002798602987e+00 1.939400863647460938e+01
2.675243685328999366e+00 1.939095878601074219e+01
2.677142367859396188e+00 1.938791465759277344e+01
2.679041050389793011e+00 1.938485336303710938e+01
2.680939732920189833e+00 1.938180160522460938e+01
2.682838415450586655e+00 1.937874412536621094e+01
2.684737097980983478e+00 1.937569236755371094e+01
2.686635780511380300e+00 1.937263679504394531e+01
2.688534463041776679e+00 1.936958503723144531e+01
2.690433145572173501e+00 1.936653900146484375e+01
2.692331828102569879e+00 1.936347961425781250e+01
2.694230510632966702e+00 1.936042594909667969e+01
2.696129193163363524e+00 1.935736846923828125e+01
2.698027875693760347e+00 1.935431289672851562e+01
2.699926558224157169e+00 1.935125923156738281e+01
2.701825240754553992e+00 1.934820365905761719e+01
2.703723923284950370e+00 1.934515571594238281e+01
2.705622605815347193e+00 1.934209251403808594e+01
2.707521288345744015e+00 1.933903503417968750e+01
2.709419970876140837e+00 1.933597946166992188e+01
2.711318653406537660e+00 1.933292579650878906e+01
2.713217335936934482e+00 1.932986831665039062e+01
2.715116018467331305e+00 1.932681274414062500e+01
2.717014700997727683e+00 1.932376289367675781e+01
2.718913383528124506e+00 1.932069969177246094e+01
2.720812066058520884e+00 1.931764793395996094e+01
2.722710748588917706e+00 1.931458282470703125e+01
2.724609431119314529e+00 1.931152725219726562e+01
2.726508113649711351e+00 1.930847167968750000e+01
2.728406796180108174e+00 1.930541229248046875e+01
2.730305478710504996e+00 1.930234909057617188e+01
2.732204161240901374e+00 1.929929924011230469e+01
2.734102843771298197e+00 1.929624557495117188e+01
2.736001526301695019e+00 1.929318618774414062e+01
2.737900208832091842e+00 1.929012680053710938e+01
2.739798891362488664e+00 1.928706932067871094e+01
2.741697573892885487e+00 1.928400993347167969e+01
2.743596256423282309e+00 1.928095626831054688e+01
2.745494938953678687e+00 1.927790069580078125e+01
2.747393621484075510e+00 1.927483558654785156e+01
2.749292304014471888e+00 1.927177810668945312e+01
2.751190986544868711e+00 1.926872253417968750e+01
2.753089669075265533e+00 1.926565551757812500e+01
2.754988351605662356e+00 1.926260185241699219e+01
2.756887034136059178e+00 1.925954246520996094e+01
2.758785716666456000e+00 1.925647544860839844e+01
2.760684399196852823e+00 1.925342369079589844e+01
2.762583081727249201e+00 1.925036430358886719e+01
2.764481764257646024e+00 1.924729728698730469e+01
2.766380446788042846e+00 1.924424171447753906e+01
2.768279129318439669e+00 1.924118423461914062e+01
2.770177811848836491e+00 1.923811912536621094e+01
2.772076494379233313e+00 1.923505783081054688e+01
2.773975176909630136e+00 1.923200416564941406e+01
2.775873859440026514e+00 1.922894668579101562e+01
2.777772541970422893e+00 1.922588729858398438e+01
2.779671224500819715e+00 1.922282600402832031e+01
2.781569907031216538e+00 1.921976280212402344e+01
2.783468589561613360e+00 1.921670150756835938e+01
2.785367272092010182e+00 1.921364593505859375e+01
2.787265954622407005e+00 1.921058082580566406e+01
2.789164637152803827e+00 1.920752143859863281e+01
2.791063319683200206e+00 1.920446777343750000e+01
2.792962002213597028e+00 1.920141029357910156e+01
2.794860684743993851e+00 1.919834136962890625e+01
2.796759367274390673e+00 1.919528388977050781e+01
2.798658049804787495e+00 1.919223022460937500e+01
2.800556732335184318e+00 1.918916320800781250e+01
2.802455414865581140e+00 1.918609809875488281e+01
2.804354097395977519e+00 1.918304443359375000e+01
2.806252779926374341e+00 1.917998504638671875e+01
2.808151462456770719e+00 1.917692756652832031e+01
2.810050144987167542e+00 1.917386436462402344e+01
2.811948827517564364e+00 1.917080116271972656e+01
2.813847510047961187e+00 1.916773605346679688e+01
2.815746192578358009e+00 1.916468048095703125e+01
2.817644875108754832e+00 1.916161918640136719e+01
2.819543557639151654e+00 1.915855789184570312e+01
2.821442240169548032e+00 1.915549468994140625e+01
2.823340922699944855e+00 1.915243530273437500e+01
2.825239605230341677e+00 1.914937591552734375e+01
2.827138287760738500e+00 1.914631271362304688e+01
2.829036970291135322e+00 1.914325714111328125e+01
2.830935652821532145e+00 1.914019966125488281e+01
2.832834335351928523e+00 1.913713645935058594e+01
2.834733017882325345e+00 1.913407516479492188e+01
2.836631700412721724e+00 1.913101387023925781e+01
2.838530382943118546e+00 1.912794876098632812e+01
2.840429065473515369e+00 1.912488365173339844e+01
2.842327748003912191e+00 1.912183570861816406e+01
2.844226430534309014e+00 1.911876678466796875e+01
2.846125113064705836e+00 1.911570549011230469e+01
2.848023795595102658e+00 1.911264991760253906e+01
2.849922478125499037e+00 1.910958290100097656e+01
2.851821160655895859e+00 1.910652160644531250e+01
2.853719843186292682e+00 1.910346221923828125e+01
2.855618525716689504e+00 1.910039901733398438e+01
2.857517208247086327e+00 1.909734344482421875e+01
2.859415890777483149e+00 1.909427642822265625e+01
2.861314573307879527e+00 1.909122848510742188e+01
2.863213255838276350e+00 1.908816337585449219e+01
2.865111938368672728e+00 1.908510398864746094e+01
2.867010620899069551e+00 1.908203697204589844e+01
2.868909303429466373e+00 1.907898712158203125e+01
2.870807985959863196e+00 1.907592010498046875e+01
2.872706668490260018e+00 1.907285690307617188e+01
2.874605351020656840e+00 1.906979942321777344e+01
2.876504033551053663e+00 1.906673812866210938e+01
2.878402716081450041e+00 1.906368064880371094e+01
2.880301398611846864e+00 1.906061553955078125e+01
2.882200081142243686e+00 1.905754852294921875e+01
2.884098763672640509e+00 1.905449485778808594e+01
2.885997446203037331e+00 1.905143356323242188e+01
2.887896128733434153e+00 1.904836845397949219e+01
2.889794811263830532e+00 1.904531669616699219e+01
2.891693493794227354e+00 1.904225158691406250e+01
2.893592176324624177e+00 1.903919982910156250e+01
2.895490858855020555e+00 1.903614234924316406e+01
2.897389541385417377e+00 1.903307342529296875e+01
2.899288223915814200e+00 1.903001213073730469e+01
2.901186906446211022e+00 1.902695846557617188e+01
2.903085588976607845e+00 1.902389717102050781e+01
2.904984271507004667e+00 1.902083396911621094e+01
2.906882954037401490e+00 1.901777839660644531e+01
2.908781636567797868e+00 1.901471900939941406e+01
2.910680319098194690e+00 1.901165580749511719e+01
2.912579001628591513e+00 1.900860595703125000e+01
2.914477684158988335e+00 1.900554084777832031e+01
2.916376366689384714e+00 1.900248718261718750e+01
2.918275049219781536e+00 1.899942588806152344e+01
2.920173731750178359e+00 1.899636268615722656e+01
2.922072414280575181e+00 1.899330711364746094e+01
2.923971096810971559e+00 1.899025154113769531e+01
2.925869779341368382e+00 1.898719215393066406e+01
2.927768461871765204e+00 1.898413276672363281e+01
2.929667144402162027e+00 1.898106956481933594e+01
2.931565826932558849e+00 1.897802162170410156e+01
2.933464509462955672e+00 1.897495460510253906e+01
2.935363191993352494e+00 1.897189903259277344e+01
2.937261874523748872e+00 1.896883964538574219e+01
2.939160557054145695e+00 1.896577835083007812e+01
2.941059239584542517e+00 1.896272468566894531e+01
2.942957922114939340e+00 1.895966720581054688e+01
2.944856604645335718e+00 1.895661354064941406e+01
2.946755287175732541e+00 1.895355224609375000e+01
2.948653969706129363e+00 1.895049476623535156e+01
2.950552652236526185e+00 1.894743537902832031e+01
2.952451334766922564e+00 1.894438362121582031e+01
2.954350017297319386e+00 1.894132041931152344e+01
2.956248699827716209e+00 1.893825912475585938e+01
2.958147382358113031e+00 1.893520736694335938e+01
2.960046064888509854e+00 1.893215942382812500e+01
2.961944747418906676e+00 1.892909049987792969e+01
2.963843429949303498e+00 1.892603111267089844e+01
2.965742112479699877e+00 1.892298507690429688e+01
2.967640795010096699e+00 1.891992759704589844e+01
2.969539477540493522e+00 1.891686820983886719e+01
2.971438160070890344e+00 1.891382026672363281e+01
2.973336842601286722e+00 1.891075134277343750e+01
2.975235525131683545e+00 1.890769767761230469e+01
2.977134207662080367e+00 1.890464782714843750e+01
2.979032890192477190e+00 1.890158653259277344e+01
2.980931572722874012e+00 1.889852905273437500e+01
2.982830255253270391e+00 1.889548301696777344e+01
2.984728937783667213e+00 1.889242362976074219e+01
2.986627620314064036e+00 1.888936805725097656e+01
2.988526302844460858e+00 1.888632011413574219e+01
2.990424985374857680e+00 1.888325881958007812e+01
2.992323667905254503e+00 1.888021087646484375e+01
2.994222350435651325e+00 1.887714385986328125e+01
2.996121032966047704e+00 1.887409782409667969e+01
2.998019715496444526e+00 1.887104415893554688e+01
2.999918398026841349e+00 1.886798858642578125e+01
3.001817080557237727e+00 1.886493682861328125e+01
3.003715763087634549e+00 1.886188125610351562e+01
3.005614445618031372e+00 1.885882759094238281e+01
3.007513128148428194e+00 1.885577201843261719e+01
3.009411810678825017e+00 1.885271835327148438e+01
3.011310493209221395e+00 1.884966659545898438e+01
3.013209175739618217e+00 1.884662055969238281e+01
3.015107858270015040e+00 1.884356498718261719e+01
3.017006540800411862e+00 1.884051513671875000e+01
3.018905223330808685e+00 1.883746337890625000e+01
3.020803905861205507e+00 1.883440399169921875e+01
3.022702588391602330e+00 1.883135986328125000e+01
3.024601270921998708e+00 1.882829856872558594e+01
3.026499953452395530e+00 1.882525634765625000e+01
3.028398635982792353e+00 1.882220458984375000e+01
3.030297318513188731e+00 1.881914901733398438e+01
3.032196001043585554e+00 1.881609535217285156e+01
3.034094683573982376e+00 1.881304931640625000e+01
3.035993366104379199e+00 1.880998992919921875e+01
3.037892048634776021e+00 1.880694770812988281e+01
3.039790731165172843e+00 1.880389213562011719e+01
3.041689413695569222e+00 1.880084609985351562e+01
3.043588096225966044e+00 1.879780006408691406e+01
3.045486778756362867e+00 1.879474639892578125e+01
3.047385461286759689e+00 1.879169845581054688e+01
3.049284143817156512e+00 1.878865242004394531e+01
3.051182826347553334e+00 1.878560256958007812e+01
3.053081508877950156e+00 1.878254890441894531e+01
3.054980191408346535e+00 1.877950286865234375e+01
3.056878873938743357e+00 1.877645683288574219e+01
3.058777556469139736e+00 1.877340126037597656e+01
3.060676238999536558e+00 1.877035713195800781e+01
3.062574921529933381e+00 1.876730918884277344e+01
3.064473604060330203e+00 1.876425933837890625e+01
3.066372286590727025e+00 1.876120948791503906e+01
3.068270969121123848e+00 1.875816535949707031e+01
3.070169651651520226e+00 1.875512313842773438e+01
3.072068334181917049e+00 1.875207710266113281e+01
3.073967016712313871e+00 1.874902915954589844e+01
3.075865699242710694e+00 1.874598693847656250e+01
3.077764381773107516e+00 1.874293327331542969e+01
3.079663064303504338e+00 1.873989105224609375e+01
3.081561746833901161e+00 1.873684120178222656e+01
3.083460429364297539e+00 1.873379516601562500e+01
3.085359111894694362e+00 1.873075103759765625e+01
3.087257794425090740e+00 1.872770500183105469e+01
3.089156476955487562e+00 1.872466278076171875e+01
3.091055159485884385e+00 1.872161865234375000e+01
3.092953842016281207e+00 1.871857452392578125e+01
3.094852524546678030e+00 1.871552658081054688e+01
3.096751207077074852e+00 1.871248245239257812e+01
3.098649889607471231e+00 1.870943641662597656e+01
3.100548572137868053e+00 1.870640182495117188e+01
3.102447254668264875e+00 1.870334815979003906e+01
3.104345937198661698e+00 1.870031166076660156e+01
3.106244619729058520e+00 1.869727134704589844e+01
3.108143302259455343e+00 1.869422721862792969e+01
3.110041984789852165e+00 1.869117927551269531e+01
3.111940667320248544e+00 1.868814086914062500e+01
3.113839349850645366e+00 1.868510055541992188e+01
3.115738032381041744e+00 1.868206024169921875e+01
3.117636714911438567e+00 1.867901802062988281e+01
3.119535397441835389e+00 1.867597770690917969e+01
3.121434079972232212e+00 1.867293548583984375e+01
3.123332762502629034e+00 1.866989517211914062e+01
3.125231445033025857e+00 1.866685104370117188e+01
3.127130127563422679e+00 1.866380500793457031e+01
3.129028810093819057e+00 1.866077423095703125e+01
3.130927492624215880e+00 1.865773200988769531e+01
3.132826175154612702e+00 1.865468978881835938e+01
3.134724857685009525e+00 1.865164947509765625e+01


==> Figures/experiments/spiral_DS_R2.dat <==
0.000000000000000000e+00 1.880200767517089844e+01
9.284332688588008142e-02 1.914282989501953125e+01
1.856866537717601628e-01 1.936389350891113281e+01
2.785299806576402304e-01 1.955111694335937500e+01
3.713733075435203257e-01 1.971471595764160156e+01
4.642166344294003655e-01 1.985370635986328125e+01
5.570599613152804608e-01 1.996761512756347656e+01
6.499032882011606116e-01 2.005696105957031250e+01
7.427466150870406514e-01 2.012279701232910156e+01
8.355899419729206912e-01 2.016650199890136719e+01
9.284332688588007310e-01 2.018957138061523438e+01
1.021276595744680993e+00 2.019364738464355469e+01
1.114119922630560922e+00 2.018029212951660156e+01
1.206963249516441072e+00 2.015104293823242188e+01
1.299806576402321223e+00 2.010734367370605469e+01
1.392649903288201374e+00 2.005056953430175781e+01
1.485493230174081303e+00 1.998210525512695312e+01
1.578336557059961454e+00 1.990323829650878906e+01
1.671179883945841382e+00 1.981514167785644531e+01
1.764023210831721533e+00 1.971884346008300781e+01
1.856866537717601462e+00 1.961531639099121094e+01
1.949709864603481835e+00 1.950549507141113281e+01
2.042553191489361986e+00 1.939021110534667969e+01
2.135396518375241914e+00 1.927027893066406250e+01
2.228239845261121843e+00 1.914642906188964844e+01
2.321083172147002216e+00 1.901930999755859375e+01
2.413926499032882145e+00 1.888951301574707031e+01
2.506769825918762074e+00 1.875753784179687500e+01
2.599613152804642446e+00 1.862383651733398438e+01
2.692456479690522375e+00 1.848888015747070312e+01
2.785299806576402748e+00 1.835304450988769531e+01
2.878143133462282233e+00 1.821667861938476562e+01
2.970986460348162606e+00 1.808007431030273438e+01
3.063829787234042978e+00 1.794351196289062500e+01
3.156673114119922907e+00 1.780722999572753906e+01
3.249516441005802836e+00 1.767145729064941406e+01
3.342359767891682765e+00 1.753639411926269531e+01
3.435203094777563138e+00 1.740225410461425781e+01
3.528046421663443066e+00 1.726918792724609375e+01
3.620889748549323439e+00 1.713732147216796875e+01
3.713733075435202924e+00 1.700675582885742188e+01
3.806576402321083297e+00 1.687766265869140625e+01
3.899419729206963670e+00 1.675012588500976562e+01
3.992263056092843598e+00 1.662426376342773438e+01
4.085106382978723971e+00 1.650013732910156250e+01
4.177949709864603456e+00 1.637783432006835938e+01
4.270793036750483829e+00 1.625742149353027344e+01
4.363636363636363313e+00 1.613893508911132812e+01


==> Figures/experiments/spiral_DS_gauge.dat <==
0.000000000000000000e+00 1.881788063049316406e+01
2.088947168098286879e-03 1.884165382385253906e+01
4.177894336196573757e-03 1.886426544189453125e+01
6.266841504294860636e-03 1.888597297668457031e+01
8.355788672393147515e-03 1.890694046020507812e+01
1.044473584049143526e-02 1.892729377746582031e+01
1.253368300858972127e-02 1.894710922241210938e+01
1.462263017668800902e-02 1.896644783020019531e+01
1.671157734478629503e-02 1.898536872863769531e+01
1.880052451288458104e-02 1.900390052795410156e+01
2.088947168098287052e-02 1.902209663391113281e+01
2.297841884908115653e-02 1.903996467590332031e+01
2.506736601717944254e-02 1.905754852294921875e+01
2.715631318527772856e-02 1.907486152648925781e+01
2.924526035337601804e-02 1.909191894531250000e+01
3.133420752147430405e-02 1.910873985290527344e+01
3.342315468957259006e-02 1.912532615661621094e+01
3.551210185767087607e-02 1.914170837402343750e+01
3.760104902576916208e-02 1.915788459777832031e+01
3.968999619386744809e-02 1.917386817932128906e+01
4.177894336196574104e-02 1.918966102600097656e+01
4.386789053006402012e-02 1.920527267456054688e+01
4.595683769816231307e-02 1.922071075439453125e+01
4.804578486626059908e-02 1.923599433898925781e+01
5.013473203435888509e-02 1.925111007690429688e+01
5.222367920245717110e-02 1.926607704162597656e+01
5.431262637055545711e-02 1.928090095520019531e+01
5.640157353865375006e-02 1.929557418823242188e+01
5.849052070675203607e-02 1.931010818481445312e+01
6.057946787485031515e-02 1.932450866699218750e+01
6.266841504294860810e-02 1.933877563476562500e+01
6.475736221104688717e-02 1.935291862487792969e+01
6.684630937914518012e-02 1.936693000793457031e+01
6.893525654724347307e-02 1.938082122802734375e+01
7.102420371534175214e-02 1.939460754394531250e+01
7.311315088344004509e-02 1.940826606750488281e+01
7.520209805153832416e-02 1.942180061340332031e+01
7.729104521963661711e-02 1.943524551391601562e+01
7.937999238773489619e-02 1.944857215881347656e+01
8.146893955583318914e-02 1.946180152893066406e+01
8.355788672393148209e-02 1.947492218017578125e+01
8.564683389202976116e-02 1.948793792724609375e+01
8.773578106012804023e-02 1.950085639953613281e+01
8.982472822822633318e-02 1.951367378234863281e+01
9.191367539632462613e-02 1.952640151977539062e+01
9.400262256442290520e-02 1.953902816772460938e+01
9.609156973252119815e-02 1.955156898498535156e+01
9.818051690061949111e-02 1.956402206420898438e+01
1.002694640687177702e-01 1.957637596130371094e+01
1.023584112368160493e-01 1.958864593505859375e+01
1.044473584049143422e-01 1.960081863403320312e+01
1.065363055730126352e-01 1.961291885375976562e+01
1.086252527411109142e-01 1.962493324279785156e+01
1.107141999092092072e-01 1.963685989379882812e+01
1.128031470773075001e-01 1.964871025085449219e+01
1.148920942454057792e-01 1.966046905517578125e+01
1.169810414135040721e-01 1.967216110229492188e+01
1.190699885816023651e-01 1.968376159667968750e+01
1.211589357497006303e-01 1.969528770446777344e+01
1.232478829177989094e-01 1.970674705505371094e+01
1.253368300858972162e-01 1.971812248229980469e+01
1.274257772539954814e-01 1.972942352294921875e+01
1.295147244220937743e-01 1.974065971374511719e+01
1.316036715901920673e-01 1.975182342529296875e+01
1.336926187582903602e-01 1.976290512084960938e+01
1.357815659263886532e-01 1.977392196655273438e+01
1.378705130944869461e-01 1.978486442565917969e+01
1.399594602625852391e-01 1.979574203491210938e+01
1.420484074306835043e-01 1.980655288696289062e+01
1.441373545987817972e-01 1.981729507446289062e+01
1.462263017668800902e-01 1.982797622680664062e+01
1.483152489349783554e-01 1.983857917785644531e+01
1.504041961030766483e-01 1.984912109375000000e+01
1.524931432711749413e-01 1.985960197448730469e+01
1.545820904392732342e-01 1.987002372741699219e+01
1.566710376073714994e-01 1.988037681579589844e+01
1.587599847754697924e-01 1.989066696166992188e+01
1.608489319435680853e-01 1.990089607238769531e+01
1.629378791116663783e-01 1.991106414794921875e+01
1.650268262797646712e-01 1.992116928100585938e+01
1.671157734478629642e-01 1.993121910095214844e+01
1.692047206159612571e-01 1.994120216369628906e+01
1.712936677840595223e-01 1.995113754272460938e+01
1.733826149521578153e-01 1.996101379394531250e+01
1.754715621202560805e-01 1.997082138061523438e+01
1.775605092883543734e-01 1.998057937622070312e+01
1.796494564564526664e-01 1.999028205871582031e+01
1.817384036245509593e-01 1.999992179870605469e+01
1.838273507926492523e-01 2.000950622558593750e+01
1.859162979607475175e-01 2.001904106140136719e+01
1.880052451288458104e-01 2.002851486206054688e+01
1.900941922969441034e-01 2.003794670104980469e+01
1.921831394650423963e-01 2.004731178283691406e+01
1.942720866331406893e-01 2.005663299560546875e+01
1.963610338012389822e-01 2.006589317321777344e+01
1.984499809693372752e-01 2.007510566711425781e+01
2.005389281374355404e-01 2.008427047729492188e+01
2.026278753055338055e-01 2.009336853027343750e+01
2.047168224736320985e-01 2.010242843627929688e+01
2.068057696417303915e-01 2.011144065856933594e+01
2.088947168098286844e-01 2.012038993835449219e+01
2.109836639779269774e-01 2.012930107116699219e+01
2.130726111460252703e-01 2.013815307617187500e+01
2.151615583141235355e-01 2.014696502685546875e+01
2.172505054822218284e-01 2.015571975708007812e+01
2.193394526503200936e-01 2.016442680358886719e+01
2.214283998184184143e-01 2.017308235168457031e+01
2.235173469865166795e-01 2.018170356750488281e+01
2.256062941546150002e-01 2.019026184082031250e+01
2.276952413227132654e-01 2.019878578186035156e+01
2.297841884908115584e-01 2.020725631713867188e+01
2.318731356589098236e-01 2.021567916870117188e+01
2.339620828270081443e-01 2.022406005859375000e+01
2.360510299951064095e-01 2.023239135742187500e+01
2.381399771632047302e-01 2.024068069458007812e+01
2.402289243313029954e-01 2.024892616271972656e+01
2.423178714994012606e-01 2.025712203979492188e+01
2.444068186674995813e-01 2.026528167724609375e+01
2.464957658355978187e-01 2.027338981628417969e+01
2.485847130036961394e-01 2.028145599365234375e+01
2.506736601717944324e-01 2.028947830200195312e+01
2.527626073398926976e-01 2.029745864868164062e+01
2.548515545079909628e-01 2.030539703369140625e+01
2.569405016760892835e-01 2.031329536437988281e+01
2.590294488441875487e-01 2.032114601135253906e+01
2.611183960122858694e-01 2.032894706726074219e+01
2.632073431803841346e-01 2.033671951293945312e+01
2.652962903484824553e-01 2.034443855285644531e+01
2.673852375165807205e-01 2.035214042663574219e+01
2.694741846846789857e-01 2.035977935791015625e+01
2.715631318527773064e-01 2.036738395690917969e+01
2.736520790208755716e-01 2.037494277954101562e+01
2.757410261889738923e-01 2.038246726989746094e+01
2.778299733570721575e-01 2.038994789123535156e+01
2.799189205251704782e-01 2.039739418029785156e+01
2.820078676932687434e-01 2.040478897094726562e+01
2.840968148613670086e-01 2.041215705871582031e+01
2.861857620294652738e-01 2.041948890686035156e+01
2.882747091975635945e-01 2.042677116394042969e+01
2.903636563656618597e-01 2.043401527404785156e+01
2.924526035337601804e-01 2.044123077392578125e+01
2.945415507018584456e-01 2.044840621948242188e+01
2.966304978699567108e-01 2.045553779602050781e+01
2.987194450380550315e-01 2.046263885498046875e+01
3.008083922061532967e-01 2.046969413757324219e+01
3.028973393742516174e-01 2.047671699523925781e+01
3.049862865423498826e-01 2.048369598388671875e+01
3.070752337104482033e-01 2.049065017700195312e+01
3.091641808785464685e-01 2.049755859375000000e+01
3.112531280466447337e-01 2.050443840026855469e+01
3.133420752147429988e-01 2.051126670837402344e+01
3.154310223828413196e-01 2.051807785034179688e+01
3.175199695509395847e-01 2.052484703063964844e+01
3.196089167190379055e-01 2.053157424926757812e+01
3.216978638871361706e-01 2.053827285766601562e+01
3.237868110552344358e-01 2.054493713378906250e+01
3.258757582233327565e-01 2.055155181884765625e+01
3.279647053914310217e-01 2.055813980102539062e+01
3.300536525595293424e-01 2.056469917297363281e+01
3.321425997276276076e-01 2.057122421264648438e+01
3.342315468957259283e-01 2.057770919799804688e+01
3.363204940638241935e-01 2.058416557312011719e+01
3.384094412319225142e-01 2.059057998657226562e+01
3.404983884000207794e-01 2.059697532653808594e+01
3.425873355681190446e-01 2.060331916809082031e+01
3.446762827362173098e-01 2.060963249206542969e+01
3.467652299043156305e-01 2.061592292785644531e+01
3.488541770724138957e-01 2.062217521667480469e+01
3.509431242405121609e-01 2.062838554382324219e+01
3.530320714086104816e-01 2.063458633422851562e+01
3.551210185767087468e-01 2.064073562622070312e+01
3.572099657448070675e-01 2.064685630798339844e+01
3.592989129129053327e-01 2.065294647216796875e+01
3.613878600810036534e-01 2.065899848937988281e+01
3.634768072491019186e-01 2.066501998901367188e+01
3.655657544172002393e-01 2.067101860046386719e+01
3.676547015852985045e-01 2.067697906494140625e+01
3.697436487533967697e-01 2.068291473388671875e+01
3.718325959214950349e-01 2.068881607055664062e+01
3.739215430895933556e-01 2.069467544555664062e+01
3.760104902576916208e-01 2.070051574707031250e+01
3.780994374257898860e-01 2.070631980895996094e+01
3.801883845938882067e-01 2.071209907531738281e+01
3.822773317619864719e-01 2.071784019470214844e+01
3.843662789300847926e-01 2.072356033325195312e+01
3.864552260981830578e-01 2.072924041748046875e+01
3.885441732662813785e-01 2.073490333557128906e+01
3.906331204343796437e-01 2.074052238464355469e+01
3.927220676024779644e-01 2.074612426757812500e+01
3.948110147705762296e-01 2.075168609619140625e+01
3.968999619386745503e-01 2.075721549987792969e+01
3.989889091067728155e-01 2.076272964477539062e+01
4.010778562748710807e-01 2.076820564270019531e+01
4.031668034429693459e-01 2.077365684509277344e+01
4.052557506110676111e-01 2.077906990051269531e+01
4.073446977791659318e-01 2.078446197509765625e+01
4.094336449472641970e-01 2.078981971740722656e+01
4.115225921153625177e-01 2.079515266418457031e+01
4.136115392834607829e-01 2.080045890808105469e+01
4.157004864515591036e-01 2.080573654174804688e+01
4.177894336196573688e-01 2.081097793579101562e+01
4.198783807877556895e-01 2.081621170043945312e+01
4.219673279558539547e-01 2.082138633728027344e+01
4.240562751239522754e-01 2.082655334472656250e+01
4.261452222920505406e-01 2.083168601989746094e+01
4.282341694601488058e-01 2.083679008483886719e+01
4.303231166282470710e-01 2.084186935424804688e+01
4.324120637963453362e-01 2.084692573547363281e+01
4.345010109644436569e-01 2.085195350646972656e+01
4.365899581325419776e-01 2.085694694519042969e+01
4.386789053006401873e-01 2.086191749572753906e+01
4.407678524687385080e-01 2.086685943603515625e+01
4.428567996368368287e-01 2.087177848815917969e+01
4.449457468049351494e-01 2.087666130065917969e+01
4.470346939730333591e-01 2.088152503967285156e+01
4.491236411411316798e-01 2.088635826110839844e+01
4.512125883092300005e-01 2.089116287231445312e+01
4.533015354773283212e-01 2.089594459533691406e+01
4.553904826454265309e-01 2.090069961547851562e+01
4.574794298135248516e-01 2.090542793273925781e+01
4.595683769816231168e-01 2.091012954711914062e+01
4.616573241497213820e-01 2.091480827331542969e+01
4.637462713178196472e-01 2.091946029663085938e+01
4.658352184859179679e-01 2.092408561706542969e+01
4.679241656540162886e-01 2.092868232727050781e+01
4.700131128221144983e-01 2.093325805664062500e+01
4.721020599902128190e-01 2.093780708312988281e+01
4.741910071583111397e-01 2.094232368469238281e+01
4.762799543264094604e-01 2.094682693481445312e+01
4.783689014945076701e-01 2.095129585266113281e+01
4.804578486626059908e-01 2.095573425292968750e+01
4.825467958307043115e-01 2.096015548706054688e+01
4.846357429988025212e-01 2.096455955505371094e+01
4.867246901669008419e-01 2.096892547607421875e+01
4.888136373349991626e-01 2.097327995300292969e+01
4.909025845030974278e-01 2.097759437561035156e+01
4.929915316711956375e-01 2.098189163208007812e+01
4.950804788392939582e-01 2.098617172241210938e+01
4.971694260073922789e-01 2.099041175842285156e+01
4.992583731754905996e-01 2.099462699890136719e+01
5.013473203435888648e-01 2.099883079528808594e+01
5.034362675116871300e-01 2.100300788879394531e+01
5.055252146797853952e-01 2.100715637207031250e+01
5.076141618478837714e-01 2.101128578186035156e+01
5.097031090159819255e-01 2.101538276672363281e+01
5.117920561840803018e-01 2.101945304870605469e+01
5.138810033521785670e-01 2.102350616455078125e+01
5.159699505202768322e-01 2.102752494812011719e+01
5.180588976883750973e-01 2.103154182434082031e+01
5.201478448564734736e-01 2.103552246093750000e+01
5.222367920245717388e-01 2.103948211669921875e+01
5.243257391926700040e-01 2.104341506958007812e+01
5.264146863607682691e-01 2.104732322692871094e+01
5.285036335288666454e-01 2.105121421813964844e+01
5.305925806969649106e-01 2.105507087707519531e+01
5.326815278650631758e-01 2.105891227722167969e+01
5.347704750331614409e-01 2.106273269653320312e+01
5.368594222012597061e-01 2.106651687622070312e+01
5.389483693693579713e-01 2.107029342651367188e+01
5.410373165374562365e-01 2.107403755187988281e+01
5.431262637055546127e-01 2.107776832580566406e+01
5.452152108736528779e-01 2.108146476745605469e+01
5.473041580417511431e-01 2.108514213562011719e+01
5.493931052098494083e-01 2.108879280090332031e+01
5.514820523779477845e-01 2.109243011474609375e+01
5.535709995460460497e-01 2.109604263305664062e+01
5.556599467141443149e-01 2.109962844848632812e+01
5.577488938822425801e-01 2.110319519042968750e+01
5.598378410503409564e-01 2.110674095153808594e+01
5.619267882184391105e-01 2.111025619506835938e+01
5.640157353865374867e-01 2.111376190185546875e+01
5.661046825546357519e-01 2.111723518371582031e+01
5.681936297227340171e-01 2.112068748474121094e+01
5.702825768908322823e-01 2.112412071228027344e+01
5.723715240589305475e-01 2.112753295898437500e+01
5.744604712270289237e-01 2.113092041015625000e+01
5.765494183951271889e-01 2.113428497314453125e+01
5.786383655632254541e-01 2.113763046264648438e+01
5.807273127313237193e-01 2.114095497131347656e+01
5.828162598994220955e-01 2.114425659179687500e+01
5.849052070675203607e-01 2.114753532409667969e+01
5.869941542356186259e-01 2.115079689025878906e+01
5.890831014037168911e-01 2.115403556823730469e+01
5.911720485718151563e-01 2.115725135803222656e+01
5.932609957399134215e-01 2.116044616699218750e+01
5.953499429080116867e-01 2.116361999511718750e+01
5.974388900761100629e-01 2.116677093505859375e+01
5.995278372442083281e-01 2.116990470886230469e+01
6.016167844123065933e-01 2.117301559448242188e+01
6.037057315804048585e-01 2.117610740661621094e+01
6.057946787485032347e-01 2.117917823791503906e+01
6.078836259166014999e-01 2.118222427368164062e+01
6.099725730846997651e-01 2.118524932861328125e+01
6.120615202527980303e-01 2.118826293945312500e+01
6.141504674208964065e-01 2.119123649597167969e+01
6.162394145889945607e-01 2.119421005249023438e+01
6.183283617570929369e-01 2.119715118408203125e+01
6.204173089251912021e-01 2.120008468627929688e+01
6.225062560932894673e-01 2.120298194885253906e+01
6.245952032613877325e-01 2.120586204528808594e+01
6.266841504294859977e-01 2.120872688293457031e+01
6.287730975975843739e-01 2.121157073974609375e+01
6.308620447656826391e-01 2.121440124511718750e+01
6.329509919337809043e-01 2.121719932556152344e+01
6.350399391018791695e-01 2.121998405456542969e+01
6.371288862699775457e-01 2.122274017333984375e+01
6.392178334380758109e-01 2.122549247741699219e+01
6.413067806061740761e-01 2.122821617126464844e+01
6.433957277742723413e-01 2.123091316223144531e+01
6.454846749423707175e-01 2.123360252380371094e+01
6.475736221104688717e-01 2.123626899719238281e+01
6.496625692785672479e-01 2.123890495300292969e+01
6.517515164466655131e-01 2.124152755737304688e+01
6.538404636147637783e-01 2.124413299560546875e+01
6.559294107828620435e-01 2.124671554565429688e+01
6.580183579509603087e-01 2.124929809570312500e+01
6.601073051190586849e-01 2.125183677673339844e+01
6.621962522871569501e-01 2.125436210632324219e+01
6.642851994552552153e-01 2.125687408447265625e+01
6.663741466233534805e-01 2.125935554504394531e+01
6.684630937914518567e-01 2.126183128356933594e+01
6.705520409595500109e-01 2.126428031921386719e+01
6.726409881276483871e-01 2.126671218872070312e+01
6.747299352957466523e-01 2.126911926269531250e+01
6.768188824638450285e-01 2.127151870727539062e+01
6.789078296319431827e-01 2.127389335632324219e+01
6.809967768000415589e-01 2.127623939514160156e+01
6.830857239681398241e-01 2.127858161926269531e+01
6.851746711362380893e-01 2.128090286254882812e+01
6.872636183043363545e-01 2.128320693969726562e+01
6.893525654724346197e-01 2.128548812866210938e+01
6.914415126405329959e-01 2.128775596618652344e+01
6.935304598086312611e-01 2.128999519348144531e+01
6.956194069767295263e-01 2.129222106933593750e+01
6.977083541448277915e-01 2.129442596435546875e+01
6.997973013129261677e-01 2.129661560058593750e+01
7.018862484810243219e-01 2.129878807067871094e+01
7.039751956491226981e-01 2.130093002319335938e+01
7.060641428172209633e-01 2.130307006835937500e+01
7.081530899853193395e-01 2.130518341064453125e+01
7.102420371534174937e-01 2.130728721618652344e+01
7.123309843215158699e-01 2.130936050415039062e+01
7.144199314896141351e-01 2.131142616271972656e+01
7.165088786577124003e-01 2.131347274780273438e+01
7.185978258258106655e-01 2.131549453735351562e+01
7.206867729939089307e-01 2.131750488281250000e+01
7.227757201620073069e-01 2.131949234008789062e+01
7.248646673301054610e-01 2.132146835327148438e+01
7.269536144982038373e-01 2.132342910766601562e+01
7.290425616663021025e-01 2.132536697387695312e+01
7.311315088344004787e-01 2.132727813720703125e+01
7.332204560024986328e-01 2.132918739318847656e+01
7.353094031705970091e-01 2.133106803894042969e+01
7.373983503386952743e-01 2.133294296264648438e+01
7.394872975067935394e-01 2.133478736877441406e+01
7.415762446748918046e-01 2.133662796020507812e+01
7.436651918429900698e-01 2.133843994140625000e+01
7.457541390110884461e-01 2.134024429321289062e+01
7.478430861791867112e-01 2.134201812744140625e+01
7.499320333472849764e-01 2.134379196166992188e+01
7.520209805153832416e-01 2.134553718566894531e+01
7.541099276834816179e-01 2.134725761413574219e+01
7.561988748515797720e-01 2.134897804260253906e+01
7.582878220196781482e-01 2.135067176818847656e+01
7.603767691877764134e-01 2.135235214233398438e+01
7.624657163558747897e-01 2.135401535034179688e+01
7.645546635239729438e-01 2.135565948486328125e+01
7.666436106920713200e-01 2.135728645324707031e+01
7.687325578601695852e-01 2.135889816284179688e+01
7.708215050282678504e-01 2.136050033569335938e+01
7.729104521963661156e-01 2.136206626892089844e+01
7.749993993644643808e-01 2.136362838745117188e+01
7.770883465325627570e-01 2.136518096923828125e+01
7.791772937006609112e-01 2.136670875549316406e+01
7.812662408687592874e-01 2.136821746826171875e+01
7.833551880368575526e-01 2.136970901489257812e+01
7.854441352049559288e-01 2.137119102478027344e+01
7.875330823730540830e-01 2.137265586853027344e+01
7.896220295411524592e-01 2.137410354614257812e+01
7.917109767092507244e-01 2.137553405761718750e+01
7.937999238773491006e-01 2.137695503234863281e+01
7.958888710454472548e-01 2.137834358215332031e+01
7.979778182135456310e-01 2.137972831726074219e+01
8.000667653816438962e-01 2.138109207153320312e+01
8.021557125497421614e-01 2.138244247436523438e+01
8.042446597178404266e-01 2.138378334045410156e+01
8.063336068859386918e-01 2.138510131835937500e+01
8.084225540540370680e-01 2.138640594482421875e+01
8.105115012221352222e-01 2.138769149780273438e+01
8.126004483902335984e-01 2.138895988464355469e+01
8.146893955583318636e-01 2.139022254943847656e+01
8.167783427264302398e-01 2.139145469665527344e+01
8.188672898945283940e-01 2.139267730712890625e+01
8.209562370626267702e-01 2.139388656616210938e+01
8.230451842307250354e-01 2.139508056640625000e+01
8.251341313988234116e-01 2.139625930786132812e+01
8.272230785669215658e-01 2.139742088317871094e+01
8.293120257350199420e-01 2.139856910705566406e+01
8.314009729031182072e-01 2.139969444274902344e+01
8.334899200712164724e-01 2.140080833435058594e+01
8.355788672393147376e-01 2.140191459655761719e+01
8.376678144074130028e-01 2.140299987792968750e+01
8.397567615755113790e-01 2.140406608581542969e+01
8.418457087436095332e-01 2.140512275695800781e+01
8.439346559117079094e-01 2.140616035461425781e+01
8.460236030798061746e-01 2.140718841552734375e+01
8.481125502479045508e-01 2.140820884704589844e+01
8.502014974160027050e-01 2.140919685363769531e+01
8.522904445841010812e-01 2.141016769409179688e+01
8.543793917521993464e-01 2.141113662719726562e+01
8.564683389202976116e-01 2.141208648681640625e+01
8.585572860883958768e-01 2.141301727294921875e+01
8.606462332564941420e-01 2.141394042968750000e+01
8.627351804245924072e-01 2.141484832763671875e+01
8.648241275926906724e-01 2.141572952270507812e+01
8.669130747607890486e-01 2.141661071777343750e+01
8.690020219288873138e-01 2.141746520996093750e+01
8.710909690969856900e-01 2.141831016540527344e+01
8.731799162650839552e-01 2.141913986206054688e+01
8.752688634331823314e-01 2.141996192932128906e+01
8.773578106012803746e-01 2.142077064514160156e+01
8.794467577693787508e-01 2.142154693603515625e+01
8.815357049374770160e-01 2.142232131958007812e+01
8.836246521055753922e-01 2.142307662963867188e+01
8.857135992736736574e-01 2.142381668090820312e+01
8.878025464417719226e-01 2.142455291748046875e+01
8.898914936098702988e-01 2.142526435852050781e+01
8.919804407779684530e-01 2.142597007751464844e+01
8.940693879460667182e-01 2.142665100097656250e+01
8.961583351141649834e-01 2.142733001708984375e+01
8.982472822822633596e-01 2.142798233032226562e+01
9.003362294503616248e-01 2.142863273620605469e+01
9.024251766184600010e-01 2.142925453186035156e+01
9.045141237865582662e-01 2.142986679077148438e+01
9.066030709546566424e-01 2.143046951293945312e+01
9.086920181227546855e-01 2.143106079101562500e+01
9.107809652908530618e-01 2.143163490295410156e+01
9.128699124589513270e-01 2.143219184875488281e+01
9.149588596270497032e-01 2.143273735046386719e+01
9.170478067951479684e-01 2.143327713012695312e+01
9.191367539632462336e-01 2.143378639221191406e+01
9.212257011313446098e-01 2.143429183959960938e+01
9.233146482994427640e-01 2.143478965759277344e+01
9.254035954675410292e-01 2.143526268005371094e+01
9.274925426356392943e-01 2.143571853637695312e+01
9.295814898037376706e-01 2.143617630004882812e+01
9.316704369718359358e-01 2.143661117553710938e+01
9.337593841399343120e-01 2.143702697753906250e+01
9.358483313080325772e-01 2.143743133544921875e+01
9.379372784761307313e-01 2.143782806396484375e+01
9.400262256442289965e-01 2.143820762634277344e+01
9.421151728123273728e-01 2.143857955932617188e+01
9.442041199804256379e-01 2.143892288208007812e+01
9.462930671485240142e-01 2.143927001953125000e+01
9.483820143166222794e-01 2.143959999084472656e+01
9.504709614847205446e-01 2.143991088867187500e+01
9.525599086528189208e-01 2.144021415710449219e+01
9.546488558209170749e-01 2.144050025939941406e+01
9.567378029890153401e-01 2.144077110290527344e+01
9.588267501571136053e-01 2.144103813171386719e+01
9.609156973252119815e-01 2.144128799438476562e+01
9.630046444933102467e-01 2.144151496887207031e+01
9.650935916614086230e-01 2.144174194335937500e+01
9.671825388295068882e-01 2.144194984436035156e+01
9.692714859976050423e-01 2.144214439392089844e+01
9.713604331657033075e-01 2.144231986999511719e+01
9.734493803338016837e-01 2.144249343872070312e+01
9.755383275018999489e-01 2.144264411926269531e+01
9.776272746699983252e-01 2.144279670715332031e+01
9.797162218380965903e-01 2.144292640686035156e+01
9.818051690061948555e-01 2.144304084777832031e+01
9.838941161742932318e-01 2.144314384460449219e+01
9.859830633423912749e-01 2.144323348999023438e+01
9.880720105104896511e-01 2.144331550598144531e+01
9.901609576785879163e-01 2.144338417053222656e+01
9.922499048466862925e-01 2.144343566894531250e+01
9.943388520147845577e-01 2.144347953796386719e+01
9.964277991828829339e-01 2.144350814819335938e+01
9.985167463509811991e-01 2.144352531433105469e+01
1.000605693519079242e+00 2.144353294372558594e+01
1.002694640687177730e+00 2.144351768493652344e+01
1.004783587855275995e+00 2.144349479675292969e+01
1.006872535023374260e+00 2.144346046447753906e+01
1.008961482191472525e+00 2.144341278076171875e+01
1.011050429359570790e+00 2.144335365295410156e+01
1.013139376527669278e+00 2.144328117370605469e+01
1.015228323695767543e+00 2.144320297241210938e+01
1.017317270863865586e+00 2.144309997558593750e+01
1.019406218031963851e+00 2.144299507141113281e+01
1.021495165200062338e+00 2.144288063049316406e+01
1.023584112368160604e+00 2.144274902343750000e+01
1.025673059536258869e+00 2.144260406494140625e+01
1.027762006704357134e+00 2.144243812561035156e+01
1.029850953872455621e+00 2.144226646423339844e+01
1.031939901040553664e+00 2.144209289550781250e+01
1.034028848208651929e+00 2.144190406799316406e+01
1.036117795376750195e+00 2.144169425964355469e+01
1.038206742544848682e+00 2.144147109985351562e+01
1.040295689712946947e+00 2.144124603271484375e+01
1.042384636881045212e+00 2.144100952148437500e+01
1.044473584049143478e+00 2.144075965881347656e+01
1.046562531217241521e+00 2.144049072265625000e+01
1.048651478385340008e+00 2.144021415710449219e+01
1.050740425553438273e+00 2.143992233276367188e+01
1.052829372721536538e+00 2.143962287902832031e+01
1.054918319889634803e+00 2.143931388854980469e+01
1.057007267057733291e+00 2.143898582458496094e+01
1.059096214225831556e+00 2.143865394592285156e+01
1.061185161393929821e+00 2.143830680847167969e+01
1.063274108562027864e+00 2.143795013427734375e+01
1.065363055730126352e+00 2.143757820129394531e+01
1.067452002898224617e+00 2.143719673156738281e+01
1.069540950066322882e+00 2.143680381774902344e+01
1.071629897234421147e+00 2.143639755249023438e+01
1.073718844402519412e+00 2.143598937988281250e+01
1.075807791570617900e+00 2.143555450439453125e+01
1.077896738738715943e+00 2.143511581420898438e+01
1.079985685906814208e+00 2.143466758728027344e+01
1.082074633074912473e+00 2.143420028686523438e+01
1.084163580243010960e+00 2.143372917175292969e+01
1.086252527411109225e+00 2.143325233459472656e+01
1.088341474579207491e+00 2.143275070190429688e+01
1.090430421747305756e+00 2.143224143981933594e+01
1.092519368915404021e+00 2.143171882629394531e+01
1.094608316083502286e+00 2.143119049072265625e+01
1.096697263251600551e+00 2.143065452575683594e+01
1.098786210419698817e+00 2.143009757995605469e+01
1.100875157587797082e+00 2.142953872680664062e+01
1.102964104755895569e+00 2.142896652221679688e+01
1.105053051923993834e+00 2.142837905883789062e+01
1.107141999092092099e+00 2.142777824401855469e+01
1.109230946260190143e+00 2.142717742919921875e+01
1.111319893428288630e+00 2.142655754089355469e+01
1.113408840596386895e+00 2.142592620849609375e+01
1.115497787764485160e+00 2.142528343200683594e+01
1.117586734932583425e+00 2.142463493347167969e+01
1.119675682100681913e+00 2.142397689819335938e+01
1.121764629268780178e+00 2.142330360412597656e+01
1.123853576436878221e+00 2.142262649536132812e+01
1.125942523604976486e+00 2.142192840576171875e+01
1.128031470773074973e+00 2.142123031616210938e+01
1.130120417941173239e+00 2.142051506042480469e+01
1.132209365109271504e+00 2.141978263854980469e+01
1.134298312277369769e+00 2.141904067993164062e+01
1.136387259445468034e+00 2.141829490661621094e+01
1.138476206613566521e+00 2.141754341125488281e+01
1.140565153781664565e+00 2.141677093505859375e+01
1.142654100949762830e+00 2.141599082946777344e+01
1.144743048117861095e+00 2.141520881652832031e+01
1.146831995285959582e+00 2.141440773010253906e+01
1.148920942454057847e+00 2.141359138488769531e+01
1.151009889622156113e+00 2.141276550292968750e+01
1.153098836790254378e+00 2.141193771362304688e+01
1.155187783958352643e+00 2.141109848022460938e+01
1.157276731126450908e+00 2.141025161743164062e+01
1.159365678294549173e+00 2.140938377380371094e+01
1.161454625462647439e+00 2.140850639343261719e+01
1.163543572630745704e+00 2.140763473510742188e+01
1.165632519798844191e+00 2.140673637390136719e+01
1.167721466966942456e+00 2.140583992004394531e+01
1.169810414135040721e+00 2.140492248535156250e+01
1.171899361303138765e+00 2.140400695800781250e+01
1.173988308471237252e+00 2.140307044982910156e+01
1.176077255639335517e+00 2.140213012695312500e+01
1.178166202807433782e+00 2.140117073059082031e+01
1.180255149975532047e+00 2.140020370483398438e+01
1.182344097143630313e+00 2.139922904968261719e+01
1.184433044311728800e+00 2.139824485778808594e+01
1.186521991479826843e+00 2.139725685119628906e+01
1.188610938647925108e+00 2.139625740051269531e+01
1.190699885816023373e+00 2.139523506164550781e+01
1.192788832984121861e+00 2.139421463012695312e+01
1.194877780152220126e+00 2.139317703247070312e+01
1.196966727320318391e+00 2.139214324951171875e+01
1.199055674488416656e+00 2.139109420776367188e+01
1.201144621656515143e+00 2.139003181457519531e+01
1.203233568824613187e+00 2.138894844055175781e+01
1.205322515992711452e+00 2.138787269592285156e+01
1.207411463160809717e+00 2.138678550720214844e+01
1.209500410328908204e+00 2.138567161560058594e+01
1.211589357497006469e+00 2.138456916809082031e+01
1.213678304665104735e+00 2.138344573974609375e+01
1.215767251833203000e+00 2.138231658935546875e+01
1.217856199001301265e+00 2.138117980957031250e+01
1.219945146169399530e+00 2.138002777099609375e+01
1.222034093337497795e+00 2.137887001037597656e+01
1.224123040505596061e+00 2.137770271301269531e+01
1.226211987673694326e+00 2.137651824951171875e+01
1.228300934841792813e+00 2.137532424926757812e+01
1.230389882009891078e+00 2.137413597106933594e+01
1.232478829177989121e+00 2.137292861938476562e+01
1.234567776346087387e+00 2.137171363830566406e+01
1.236656723514185874e+00 2.137049102783203125e+01
1.238745670682284139e+00 2.136925888061523438e+01
1.240834617850382404e+00 2.136801338195800781e+01
1.242923565018480669e+00 2.136675453186035156e+01
1.245012512186578935e+00 2.136549377441406250e+01
1.247101459354677422e+00 2.136422157287597656e+01
1.249190406522775465e+00 2.136294174194335938e+01
1.251279353690873730e+00 2.136165428161621094e+01
1.253368300858971995e+00 2.136034965515136719e+01
1.255457248027070483e+00 2.135904693603515625e+01
1.257546195195168748e+00 2.135772895812988281e+01
1.259635142363267013e+00 2.135639381408691406e+01
1.261724089531365278e+00 2.135506439208984375e+01
1.263813036699463543e+00 2.135371780395507812e+01
1.265901983867561809e+00 2.135236358642578125e+01
1.267990931035660074e+00 2.135100173950195312e+01
1.270079878203758339e+00 2.134962463378906250e+01
1.272168825371856826e+00 2.134824180603027344e+01
1.274257772539955091e+00 2.134685707092285156e+01
1.276346719708053357e+00 2.134545707702636719e+01
1.278435666876151622e+00 2.134405136108398438e+01
1.280524614044249887e+00 2.134263610839843750e+01
1.282613561212348152e+00 2.134121131896972656e+01
1.284702508380446417e+00 2.133977508544921875e+01
1.286791455548544683e+00 2.133832550048828125e+01
1.288880402716642948e+00 2.133687210083007812e+01
1.290969349884741435e+00 2.133541488647460938e+01
1.293058297052839700e+00 2.133394622802734375e+01
1.295147244220937743e+00 2.133248329162597656e+01
1.297236191389036009e+00 2.133098602294921875e+01
1.299325138557134496e+00 2.132948684692382812e+01
1.301414085725232761e+00 2.132798767089843750e+01
1.303503032893331026e+00 2.132646751403808594e+01
1.305591980061429291e+00 2.132495307922363281e+01
1.307680927229527557e+00 2.132342338562011719e+01
1.309769874397626044e+00 2.132188224792480469e+01
1.311858821565724087e+00 2.132033348083496094e+01
1.313947768733822352e+00 2.131877899169921875e+01
1.316036715901920617e+00 2.131721496582031250e+01
1.318125663070019105e+00 2.131564521789550781e+01
1.320214610238117370e+00 2.131406211853027344e+01
1.322303557406215635e+00 2.131247329711914062e+01
1.324392504574313900e+00 2.131087112426757812e+01
1.326481451742412165e+00 2.130927085876464844e+01
1.328570398910510431e+00 2.130765533447265625e+01
1.330659346078608696e+00 2.130603218078613281e+01
1.332748293246706961e+00 2.130440330505371094e+01
1.334837240414805226e+00 2.130277252197265625e+01
1.336926187582903713e+00 2.130111694335937500e+01
1.339015134751001979e+00 2.129946327209472656e+01
1.341104081919100022e+00 2.129780006408691406e+01
1.343193029087198287e+00 2.129613113403320312e+01
1.345281976255296774e+00 2.129444503784179688e+01
1.347370923423395039e+00 2.129276275634765625e+01
1.349459870591493305e+00 2.129106140136718750e+01
1.351548817759591570e+00 2.128935623168945312e+01
1.353637764927690057e+00 2.128764724731445312e+01
1.355726712095788322e+00 2.128592681884765625e+01
1.357815659263886365e+00 2.128419303894042969e+01
1.359904606431984631e+00 2.128245735168457031e+01
1.361993553600083118e+00 2.128072166442871094e+01
1.364082500768181383e+00 2.127895927429199219e+01
1.366171447936279648e+00 2.127720451354980469e+01
1.368260395104377913e+00 2.127543449401855469e+01
1.370349342272476179e+00 2.127365112304687500e+01
1.372438289440574444e+00 2.127186775207519531e+01
1.374527236608672709e+00 2.127008056640625000e+01
1.376616183776770974e+00 2.126827049255371094e+01
1.378705130944869239e+00 2.126646232604980469e+01
1.380794078112967727e+00 2.126464843750000000e+01
1.382883025281065992e+00 2.126282119750976562e+01
1.384971972449164257e+00 2.126099586486816406e+01
1.387060919617262522e+00 2.125914955139160156e+01
1.389149866785360787e+00 2.125729942321777344e+01
1.391238813953459053e+00 2.125544738769531250e+01
1.393327761121557318e+00 2.125358200073242188e+01
1.395416708289655583e+00 2.125170898437500000e+01
1.397505655457753848e+00 2.124983215332031250e+01
1.399594602625852335e+00 2.124794769287109375e+01
1.401683549793950601e+00 2.124605369567871094e+01
1.403772496962048644e+00 2.124415206909179688e+01
1.405861444130146909e+00 2.124224472045898438e+01
1.407950391298245396e+00 2.124032020568847656e+01
1.410039338466343661e+00 2.123839378356933594e+01
1.412128285634441927e+00 2.123645973205566406e+01
1.414217232802540192e+00 2.123452186584472656e+01
1.416306179970638679e+00 2.123257255554199219e+01
1.418395127138736722e+00 2.123061943054199219e+01
1.420484074306834987e+00 2.122865867614746094e+01
1.422573021474933253e+00 2.122668075561523438e+01
1.424661968643031740e+00 2.122470474243164062e+01
1.426750915811130005e+00 2.122272491455078125e+01
1.428839862979228270e+00 2.122072601318359375e+01
1.430928810147326535e+00 2.121872901916503906e+01
1.433017757315424801e+00 2.121671295166015625e+01
1.435106704483523066e+00 2.121470069885253906e+01
1.437195651651621331e+00 2.121268081665039062e+01
1.439284598819719596e+00 2.121065139770507812e+01
1.441373545987817861e+00 2.120860481262207031e+01
1.443462493155916349e+00 2.120656013488769531e+01
1.445551440324014614e+00 2.120451545715332031e+01
1.447640387492112879e+00 2.120245552062988281e+01
1.449729334660210922e+00 2.120039367675781250e+01
1.451818281828309409e+00 2.119831275939941406e+01
1.453907228996407675e+00 2.119623374938964844e+01
1.455996176164505940e+00 2.119414520263671875e+01
1.458085123332604205e+00 2.119205474853515625e+01
1.460174070500702470e+00 2.118995094299316406e+01
1.462263017668800957e+00 2.118783378601074219e+01
1.464351964836899223e+00 2.118572235107421875e+01
1.466440912004997266e+00 2.118359947204589844e+01
1.468529859173095531e+00 2.118147087097167969e+01
1.470618806341194018e+00 2.117933082580566406e+01
1.472707753509292283e+00 2.117718696594238281e+01
1.474796700677390549e+00 2.117503738403320312e+01
1.476885647845488814e+00 2.117287445068359375e+01
1.478974595013587079e+00 2.117070960998535156e+01
1.481063542181685344e+00 2.116853713989257812e+01
1.483152489349783609e+00 2.116635704040527344e+01
1.485241436517881874e+00 2.116417121887207031e+01
1.487330383685980140e+00 2.116197776794433594e+01
1.489419330854078627e+00 2.115977287292480469e+01
1.491508278022176892e+00 2.115756225585937500e+01
1.493597225190275157e+00 2.115534782409667969e+01
1.495686172358373422e+00 2.115312767028808594e+01
1.497775119526471688e+00 2.115089797973632812e+01
1.499864066694569953e+00 2.114866447448730469e+01
1.501953013862668218e+00 2.114642715454101562e+01
1.504041961030766483e+00 2.114416885375976562e+01
1.506130908198864971e+00 2.114191436767578125e+01
1.508219855366963236e+00 2.113964843750000000e+01
1.510308802535061501e+00 2.113739013671875000e+01
1.512397749703159544e+00 2.113511085510253906e+01
1.514486696871258031e+00 2.113282966613769531e+01
1.516575644039356296e+00 2.113053894042968750e+01
1.518664591207454562e+00 2.112824249267578125e+01
1.520753538375552827e+00 2.112594223022460938e+01
1.522842485543651092e+00 2.112363243103027344e+01
1.524931432711749579e+00 2.112131690979003906e+01
1.527020379879847622e+00 2.111899375915527344e+01
1.529109327047945888e+00 2.111666679382324219e+01
1.531198274216044153e+00 2.111432838439941406e+01
1.533287221384142640e+00 2.111198043823242188e+01
1.535376168552240905e+00 2.110963630676269531e+01
1.537465115720339170e+00 2.110727882385253906e+01
1.539554062888437436e+00 2.110491943359375000e+01
1.541643010056535701e+00 2.110255813598632812e+01
1.543731957224633966e+00 2.110017395019531250e+01
1.545820904392732231e+00 2.109779930114746094e+01
1.547909851560830496e+00 2.109541320800781250e+01
1.549998798728928762e+00 2.109301948547363281e+01
1.552087745897027249e+00 2.109061241149902344e+01
1.554176693065125514e+00 2.108820533752441406e+01
1.556265640233223779e+00 2.108580398559570312e+01
1.558354587401321822e+00 2.108337974548339844e+01
1.560443534569420310e+00 2.108094787597656250e+01
1.562532481737518575e+00 2.107852172851562500e+01
1.564621428905616840e+00 2.107608222961425781e+01
1.566710376073715105e+00 2.107363891601562500e+01
1.568799323241813370e+00 2.107119178771972656e+01
1.570888270409911858e+00 2.106872940063476562e+01
1.572977217578010123e+00 2.106626701354980469e+01
1.575066164746108166e+00 2.106379890441894531e+01
1.577155111914206431e+00 2.106131935119628906e+01
1.579244059082304918e+00 2.105883979797363281e+01
1.581333006250403184e+00 2.105635452270507812e+01
1.583421953418501449e+00 2.105385398864746094e+01
1.585510900586599714e+00 2.105136108398437500e+01
1.587599847754698201e+00 2.104885482788085938e+01
1.589688794922796244e+00 2.104633522033691406e+01
1.591777742090894510e+00 2.104382324218750000e+01
1.593866689258992775e+00 2.104129791259765625e+01
1.595955636427091262e+00 2.103877067565917969e+01
1.598044583595189527e+00 2.103623390197753906e+01
1.600133530763287792e+00 2.103368377685546875e+01
1.602222477931386058e+00 2.103113937377929688e+01
1.604311425099484323e+00 2.102858924865722656e+01
1.606400372267582588e+00 2.102602577209472656e+01
1.608489319435680853e+00 2.102346038818359375e+01
1.610578266603779118e+00 2.102088165283203125e+01
1.612667213771877384e+00 2.101830101013183594e+01
1.614756160939975871e+00 2.101572036743164062e+01
1.616845108108074136e+00 2.101313400268554688e+01
1.618934055276172401e+00 2.101053810119628906e+01
1.621023002444270444e+00 2.100793647766113281e+01
1.623111949612368932e+00 2.100533294677734375e+01
1.625200896780467197e+00 2.100271606445312500e+01
1.627289843948565462e+00 2.100009346008300781e+01
1.629378791116663727e+00 2.099747467041015625e+01
1.631467738284761992e+00 2.099484443664550781e+01
1.633556685452860480e+00 2.099221038818359375e+01
1.635645632620958523e+00 2.098956680297851562e+01
1.637734579789056788e+00 2.098691940307617188e+01
1.639823526957155053e+00 2.098426437377929688e+01
1.641912474125253540e+00 2.098160362243652344e+01
1.644001421293351806e+00 2.097894477844238281e+01
1.646090368461450071e+00 2.097626495361328125e+01
1.648179315629548336e+00 2.097360229492187500e+01
1.650268262797646823e+00 2.097090911865234375e+01
1.652357209965744866e+00 2.096822738647460938e+01
1.654446157133843132e+00 2.096553993225097656e+01
1.656535104301941397e+00 2.096283531188964844e+01
1.658624051470039884e+00 2.096013259887695312e+01
1.660712998638138149e+00 2.095742034912109375e+01
1.662801945806236414e+00 2.095471382141113281e+01
1.664890892974334680e+00 2.095198631286621094e+01
1.666979840142432945e+00 2.094926261901855469e+01
1.669068787310531210e+00 2.094652938842773438e+01
1.671157734478629475e+00 2.094379615783691406e+01
1.673246681646727740e+00 2.094105339050292969e+01
1.675335628814826006e+00 2.093830108642578125e+01
1.677424575982924493e+00 2.093554878234863281e+01
1.679513523151022758e+00 2.093279266357421875e+01
1.681602470319121023e+00 2.093003463745117188e+01
1.683691417487219066e+00 2.092726325988769531e+01
1.685780364655317554e+00 2.092448043823242188e+01
1.687869311823415819e+00 2.092171096801757812e+01
1.689958258991514084e+00 2.091892623901367188e+01
1.692047206159612349e+00 2.091613388061523438e+01
1.694136153327710614e+00 2.091333961486816406e+01
1.696225100495809102e+00 2.091054344177246094e+01
1.698314047663907145e+00 2.090773582458496094e+01
1.700402994832005410e+00 2.090492248535156250e+01
1.702491942000103675e+00 2.090209770202636719e+01
1.704580889168202162e+00 2.089928817749023438e+01
1.706669836336300428e+00 2.089645767211914062e+01
1.708758783504398693e+00 2.089362907409667969e+01
1.710847730672496958e+00 2.089078712463378906e+01
1.712936677840595223e+00 2.088794517517089844e+01
1.715025625008693488e+00 2.088509368896484375e+01
1.717114572176791754e+00 2.088224411010742188e+01
1.719203519344890019e+00 2.087938499450683594e+01
1.721292466512988284e+00 2.087652397155761719e+01
1.723381413681086771e+00 2.087365722656250000e+01
1.725470360849184814e+00 2.087078285217285156e+01
1.727559308017283080e+00 2.086789703369140625e+01
1.729648255185381345e+00 2.086502647399902344e+01
1.731737202353479832e+00 2.086213111877441406e+01
1.733826149521578097e+00 2.085923957824707031e+01
1.735915096689676362e+00 2.085634231567382812e+01
1.738004043857774628e+00 2.085343742370605469e+01
1.740092991025873115e+00 2.085053634643554688e+01
1.742181938193971380e+00 2.084761810302734375e+01
1.744270885362069645e+00 2.084470367431640625e+01
1.746359832530167910e+00 2.084177970886230469e+01
1.748448779698266176e+00 2.083884048461914062e+01
1.750537726866364663e+00 2.083591079711914062e+01
1.752626674034462484e+00 2.083296966552734375e+01
1.754715621202560749e+00 2.083003616333007812e+01
1.756804568370659236e+00 2.082708740234375000e+01
1.758893515538757502e+00 2.082413864135742188e+01
1.760982462706855767e+00 2.082117652893066406e+01
1.763071409874954032e+00 2.081821823120117188e+01
1.765160357043052297e+00 2.081525230407714844e+01
1.767249304211150784e+00 2.081227111816406250e+01
1.769338251379249050e+00 2.080929946899414062e+01
1.771427198547347315e+00 2.080632591247558594e+01
1.773516145715445580e+00 2.080334091186523438e+01
1.775605092883543845e+00 2.080034637451171875e+01
1.777694040051642332e+00 2.079734230041503906e+01
1.779782987219740598e+00 2.079435157775878906e+01
1.781871934387838863e+00 2.079134750366210938e+01
1.783960881555936906e+00 2.078834152221679688e+01
1.786049828724035171e+00 2.078531455993652344e+01
1.788138775892133436e+00 2.078230476379394531e+01
1.790227723060231702e+00 2.077927970886230469e+01
1.792316670228329967e+00 2.077624511718750000e+01
1.794405617396428454e+00 2.077322006225585938e+01
1.796494564564526719e+00 2.077018165588378906e+01
1.798583511732624984e+00 2.076714324951171875e+01
1.800672458900723250e+00 2.076409721374511719e+01
1.802761406068821737e+00 2.076104354858398438e+01
1.804850353236920002e+00 2.075798416137695312e+01
1.806939300405018267e+00 2.075492668151855469e+01
1.809028247573116532e+00 2.075186729431152344e+01
1.811117194741214798e+00 2.074879837036132812e+01
1.813206141909313285e+00 2.074572563171386719e+01
1.815295089077411106e+00 2.074264717102050781e+01
1.817384036245509371e+00 2.073956108093261719e+01
1.819472983413607858e+00 2.073647499084472656e+01
1.821561930581706124e+00 2.073338699340820312e+01
1.823650877749804389e+00 2.073029708862304688e+01
1.825739824917902654e+00 2.072719001770019531e+01
1.827828772086000919e+00 2.072408866882324219e+01
1.829917719254099406e+00 2.072097396850585938e+01
1.832006666422197672e+00 2.071786499023437500e+01
1.834095613590295937e+00 2.071475028991699219e+01
1.836184560758394202e+00 2.071163177490234375e+01
1.838273507926492467e+00 2.070850563049316406e+01
1.840362455094590954e+00 2.070537376403808594e+01
1.842451402262689220e+00 2.070223426818847656e+01
1.844540349430787485e+00 2.069909477233886719e+01
1.846629296598885528e+00 2.069594764709472656e+01
1.848718243766983793e+00 2.069280242919921875e+01
1.850807190935082058e+00 2.068965721130371094e+01
1.852896138103180323e+00 2.068649291992187500e+01
1.854985085271278589e+00 2.068333625793457031e+01
1.857074032439377076e+00 2.068017959594726562e+01
1.859162979607475341e+00 2.067700004577636719e+01
1.861251926775573606e+00 2.067383193969726562e+01
1.863340873943671872e+00 2.067065429687500000e+01
1.865429821111770137e+00 2.066748046875000000e+01
1.867518768279868624e+00 2.066428756713867188e+01
1.869607715447966889e+00 2.066110038757324219e+01
1.871696662616065154e+00 2.065791130065917969e+01
1.873785609784163420e+00 2.065471267700195312e+01
1.875874556952261463e+00 2.065151023864746094e+01
1.877963504120359728e+00 2.064830017089843750e+01
1.880052451288457993e+00 2.064509391784667969e+01
1.882141398456556258e+00 2.064188003540039062e+01
1.884230345624654746e+00 2.063866233825683594e+01
1.886319292792753011e+00 2.063543510437011719e+01
1.888408239960851276e+00 2.063221931457519531e+01
1.890497187128949541e+00 2.062898254394531250e+01
1.892586134297048028e+00 2.062574768066406250e+01
1.894675081465146294e+00 2.062250900268554688e+01
1.896764028633244559e+00 2.061927223205566406e+01
1.898852975801342824e+00 2.061602401733398438e+01
1.900941922969441089e+00 2.061277008056640625e+01
1.903030870137539576e+00 2.060951423645019531e+01
1.905119817305637842e+00 2.060626602172851562e+01
1.907208764473735663e+00 2.060299873352050781e+01
1.909297711641834150e+00 2.059973907470703125e+01
1.911386658809932415e+00 2.059646415710449219e+01
1.913475605978030680e+00 2.059319114685058594e+01
1.915564553146128945e+00 2.058991622924804688e+01
1.917653500314227211e+00 2.058663177490234375e+01
1.919742447482325698e+00 2.058334732055664062e+01
1.921831394650423963e+00 2.058006286621093750e+01
1.923920341818522228e+00 2.057676506042480469e+01
1.926009288986620493e+00 2.057347679138183594e+01
1.928098236154718759e+00 2.057017135620117188e+01
1.930187183322817246e+00 2.056686401367187500e+01
1.932276130490915511e+00 2.056356239318847656e+01
1.934365077659013776e+00 2.056025314331054688e+01
1.936454024827112042e+00 2.055693244934082031e+01
1.938542971995210085e+00 2.055360984802246094e+01
1.940631919163308350e+00 2.055029106140136719e+01
1.942720866331406615e+00 2.054695892333984375e+01
1.944809813499504880e+00 2.054363441467285156e+01
1.946898760667603367e+00 2.054030418395996094e+01
1.948987707835701633e+00 2.053696250915527344e+01
1.951076655003799898e+00 2.053361701965332031e+01
1.953165602171898163e+00 2.053027534484863281e+01
1.955254549339996650e+00 2.052692794799804688e+01
1.957343496508094915e+00 2.052358055114746094e+01
1.959432443676193181e+00 2.052022171020507812e+01
1.961521390844291446e+00 2.051686096191406250e+01
1.963610338012389711e+00 2.051350021362304688e+01
1.965699285180488198e+00 2.051013565063476562e+01
1.967788232348586464e+00 2.050676536560058594e+01
1.969877179516684285e+00 2.050339317321777344e+01
1.971966126684782550e+00 2.050001525878906250e+01
1.974055073852881037e+00 2.049663925170898438e+01
1.976144021020979302e+00 2.049324798583984375e+01
1.978232968189077567e+00 2.048985862731933594e+01
1.980321915357175833e+00 2.048647689819335938e+01
1.982410862525274320e+00 2.048307037353515625e+01
1.984499809693372585e+00 2.047967910766601562e+01
1.986588756861470850e+00 2.047627449035644531e+01
1.988677704029569115e+00 2.047286987304687500e+01
1.990766651197667381e+00 2.046946334838867188e+01
1.992855598365765868e+00 2.046605300903320312e+01
1.994944545533864133e+00 2.046263504028320312e+01
1.997033492701962398e+00 2.045921516418457031e+01
1.999122439870060663e+00 2.045579147338867188e+01
2.001211387038158485e+00 2.045237159729003906e+01
2.003300334206256750e+00 2.044893646240234375e+01
2.005389281374355459e+00 2.044550704956054688e+01
2.007478228542453724e+00 2.044206619262695312e+01
2.009567175710551989e+00 2.043863105773925781e+01
2.011656122878650255e+00 2.043519020080566406e+01
2.013745070046748520e+00 2.043174743652343750e+01
2.015834017214846785e+00 2.042829322814941406e+01
2.017922964382945050e+00 2.042484664916992188e+01
2.020011911551043315e+00 2.042139053344726562e+01
2.022100858719141581e+00 2.041792678833007812e+01
2.024189805887240290e+00 2.041446495056152344e+01
2.026278753055338555e+00 2.041099929809570312e+01
2.028367700223436820e+00 2.040753364562988281e+01
2.030456647391535085e+00 2.040406608581542969e+01
2.032545594559632907e+00 2.040058517456054688e+01
2.034634541727731172e+00 2.039710426330566406e+01
2.036723488895829437e+00 2.039362525939941406e+01
2.038812436063927702e+00 2.039014434814453125e+01
2.040901383232026411e+00 2.038665008544921875e+01
2.042990330400124677e+00 2.038316917419433594e+01
2.045079277568222942e+00 2.037966728210449219e+01
2.047168224736321207e+00 2.037618064880371094e+01
2.049257171904419472e+00 2.037267494201660156e+01
2.051346119072517737e+00 2.036917114257812500e+01
2.053435066240616003e+00 2.036565780639648438e+01
2.055524013408714268e+00 2.036215591430664062e+01
2.057612960576812533e+00 2.035863876342773438e+01
2.059701907744911242e+00 2.035511779785156250e+01
2.061790854913009063e+00 2.035160827636718750e+01
2.063879802081107329e+00 2.034808349609375000e+01
2.065968749249205594e+00 2.034456062316894531e+01
2.068057696417303859e+00 2.034103012084960938e+01
2.070146643585402124e+00 2.033749389648437500e+01
2.072235590753500389e+00 2.033396339416503906e+01
2.074324537921598655e+00 2.033042144775390625e+01
2.076413485089697364e+00 2.032688331604003906e+01
2.078502432257795629e+00 2.032334136962890625e+01
2.080591379425893894e+00 2.031978988647460938e+01
2.082680326593992159e+00 2.031624603271484375e+01
2.084769273762090425e+00 2.031269073486328125e+01
2.086858220930188690e+00 2.030913543701171875e+01
2.088947168098286955e+00 2.030558013916015625e+01
2.091036115266385220e+00 2.030201148986816406e+01
2.093125062434483041e+00 2.029845428466796875e+01
2.095214009602581751e+00 2.029488945007324219e+01
2.097302956770680016e+00 2.029132652282714844e+01
2.099391903938778281e+00 2.028774070739746094e+01
2.101480851106876546e+00 2.028416633605957031e+01
2.103569798274974811e+00 2.028059196472167969e+01
2.105658745443073077e+00 2.027700614929199219e+01
2.107747692611171342e+00 2.027342605590820312e+01
2.109836639779269607e+00 2.026983833312988281e+01
2.111925586947367872e+00 2.026624679565429688e+01
2.114014534115466581e+00 2.026265716552734375e+01
2.116103481283564847e+00 2.025905609130859375e+01
2.118192428451663112e+00 2.025546073913574219e+01
2.120281375619761377e+00 2.025185775756835938e+01
2.122370322787859642e+00 2.024825286865234375e+01
2.124459269955957463e+00 2.024464797973632812e+01
2.126548217124055729e+00 2.024103546142578125e+01
2.128637164292153994e+00 2.023742294311523438e+01
2.130726111460252703e+00 2.023381996154785156e+01
2.132815058628350968e+00 2.023019409179687500e+01
2.134904005796449233e+00 2.022657585144042969e+01
2.136992952964547499e+00 2.022294807434082031e+01
2.139081900132645764e+00 2.021932983398437500e+01
2.141170847300744029e+00 2.021569824218750000e+01
2.143259794468842294e+00 2.021206283569335938e+01
2.145348741636940559e+00 2.020842933654785156e+01
2.147437688805038825e+00 2.020479202270507812e+01
2.149526635973137534e+00 2.020115280151367188e+01
2.151615583141235799e+00 2.019751167297363281e+01
2.153704530309334064e+00 2.019386672973632812e+01
2.155793477477431885e+00 2.019022369384765625e+01
2.157882424645530151e+00 2.018657112121582031e+01
2.159971371813628416e+00 2.018291854858398438e+01
2.162060318981726681e+00 2.017926406860351562e+01
2.164149266149824946e+00 2.017560768127441406e+01
2.166238213317923655e+00 2.017195129394531250e+01
2.168327160486021921e+00 2.016828155517578125e+01
2.170416107654120186e+00 2.016461944580078125e+01
2.172505054822218451e+00 2.016094970703125000e+01
2.174594001990316716e+00 2.015727806091308594e+01
2.176682949158414981e+00 2.015361022949218750e+01
2.178771896326513247e+00 2.014993286132812500e+01
2.180860843494611512e+00 2.014624977111816406e+01
2.182949790662709777e+00 2.014258003234863281e+01
2.185038737830808042e+00 2.013889694213867188e+01
2.187127684998906307e+00 2.013520050048828125e+01
2.189216632167004573e+00 2.013151741027832031e+01
2.191305579335102838e+00 2.012782669067382812e+01
2.193394526503201103e+00 2.012413787841796875e+01
2.195483473671299368e+00 2.012043571472167969e+01
2.197572420839397633e+00 2.011674118041992188e+01
2.199661368007495899e+00 2.011303901672363281e+01
2.201750315175594164e+00 2.010933876037597656e+01
2.203839262343692873e+00 2.010563468933105469e+01
2.205928209511791138e+00 2.010192108154296875e+01
2.208017156679889403e+00 2.009821319580078125e+01
2.210106103847987669e+00 2.009450340270996094e+01
2.212195051016085934e+00 2.009078598022460938e+01
2.214283998184184199e+00 2.008707809448242188e+01
2.216372945352282464e+00 2.008335685729980469e+01
2.218461892520380285e+00 2.007962989807128906e+01
2.220550839688478995e+00 2.007590675354003906e+01
2.222639786856577260e+00 2.007218170166015625e+01
2.224728734024675525e+00 2.006844520568847656e+01
2.226817681192773790e+00 2.006471252441406250e+01
2.228906628360872055e+00 2.006098937988281250e+01
2.230995575528970321e+00 2.005725288391113281e+01
2.233084522697068586e+00 2.005351257324218750e+01
2.235173469865166851e+00 2.004976844787597656e+01
2.237262417033265116e+00 2.004602622985839844e+01
2.239351364201363825e+00 2.004228210449218750e+01
2.241440311369462091e+00 2.003853988647460938e+01
2.243529258537560356e+00 2.003479003906250000e+01
2.245618205705658621e+00 2.003103828430175781e+01
2.247707152873756442e+00 2.002728271484375000e+01
2.249796100041854707e+00 2.002352523803710938e+01
2.251885047209952972e+00 2.001976394653320312e+01
2.253973994378051238e+00 2.001600837707519531e+01
2.256062941546149947e+00 2.001224327087402344e+01
2.258151888714248212e+00 2.000848197937011719e+01
2.260240835882346477e+00 2.000471687316894531e+01
2.262329783050444743e+00 2.000094413757324219e+01
2.264418730218543008e+00 1.999717521667480469e+01
2.266507677386641273e+00 1.999340248107910156e+01
2.268596624554739538e+00 1.998962402343750000e+01
2.270685571722837803e+00 1.998584556579589844e+01
2.272774518890936069e+00 1.998206138610839844e+01
2.274863466059034334e+00 1.997828674316406250e+01
2.276952413227133043e+00 1.997449493408203125e+01
2.279041360395230864e+00 1.997070884704589844e+01
2.281130307563329129e+00 1.996692276000976562e+01
2.283219254731427394e+00 1.996313285827636719e+01
2.285308201899525660e+00 1.995933723449707031e+01
2.287397149067623925e+00 1.995554351806640625e+01
2.289486096235722190e+00 1.995175170898437500e+01
2.291575043403820455e+00 1.994795227050781250e+01
2.293663990571919165e+00 1.994415283203125000e+01
2.295752937740017430e+00 1.994034767150878906e+01
2.297841884908115695e+00 1.993654441833496094e+01
2.299930832076213960e+00 1.993274116516113281e+01
2.302019779244312225e+00 1.992893600463867188e+01
2.304108726412410491e+00 1.992512130737304688e+01
2.306197673580508756e+00 1.992130661010742188e+01
2.308286620748607021e+00 1.991748619079589844e+01
2.310375567916705286e+00 1.991367530822753906e+01
2.312464515084803551e+00 1.990985107421875000e+01
2.314553462252901816e+00 1.990603065490722656e+01
2.316642409421000082e+00 1.990220832824707031e+01
2.318731356589098347e+00 1.989838600158691406e+01
2.320820303757196612e+00 1.989455986022949219e+01
2.322909250925294877e+00 1.989073181152343750e+01
2.324998198093393142e+00 1.988690376281738281e+01
2.327087145261491408e+00 1.988307189941406250e+01
2.329176092429590117e+00 1.987923622131347656e+01
2.331265039597688382e+00 1.987540054321289062e+01
2.333353986765786647e+00 1.987155914306640625e+01
2.335442933933884913e+00 1.986771774291992188e+01
2.337531881101983178e+00 1.986387634277343750e+01
2.339620828270081443e+00 1.986003494262695312e+01
2.341709775438179264e+00 1.985618972778320312e+01
2.343798722606277529e+00 1.985233688354492188e+01
2.345887669774376239e+00 1.984848976135253906e+01
2.347976616942474504e+00 1.984464836120605469e+01
2.350065564110572769e+00 1.984078598022460938e+01
2.352154511278671034e+00 1.983693313598632812e+01
2.354243458446769299e+00 1.983307647705078125e+01
2.356332405614867564e+00 1.982921791076660156e+01
2.358421352782965830e+00 1.982535552978515625e+01
2.360510299951064095e+00 1.982149314880371094e+01
2.362599247119162360e+00 1.981762886047363281e+01
2.364688194287260625e+00 1.981376266479492188e+01
2.366777141455359335e+00 1.980989646911621094e+01
2.368866088623457600e+00 1.980602455139160156e+01
2.370955035791555865e+00 1.980215644836425781e+01
2.373043982959653686e+00 1.979828643798828125e+01
2.375132930127751951e+00 1.979441070556640625e+01
2.377221877295850216e+00 1.979053497314453125e+01
2.379310824463948482e+00 1.978665733337402344e+01
2.381399771632046747e+00 1.978277587890625000e+01
2.383488718800145456e+00 1.977889633178710938e+01
2.385577665968243721e+00 1.977501487731933594e+01
2.387666613136341986e+00 1.977112388610839844e+01
2.389755560304440252e+00 1.976724052429199219e+01
2.391844507472538517e+00 1.976334762573242188e+01
2.393933454640636782e+00 1.975946044921875000e+01
2.396022401808735047e+00 1.975556755065917969e+01
2.398111348976833312e+00 1.975168037414550781e+01
2.400200296144931578e+00 1.974778366088867188e+01
2.402289243313030287e+00 1.974388694763183594e+01
2.404378190481128108e+00 1.973998451232910156e+01
2.406467137649226373e+00 1.973609161376953125e+01
2.408556084817324638e+00 1.973218727111816406e+01
2.410645031985422904e+00 1.972827911376953125e+01
2.412733979153521169e+00 1.972437858581542969e+01
2.414822926321619434e+00 1.972047805786132812e+01
2.416911873489717699e+00 1.971656608581542969e+01
2.419000820657816408e+00 1.971265411376953125e+01
2.421089767825914674e+00 1.970874786376953125e+01
2.423178714994012939e+00 1.970483398437500000e+01
2.425267662162111204e+00 1.970091819763183594e+01
2.427356609330209469e+00 1.969700050354003906e+01
2.429445556498307734e+00 1.969308662414550781e+01
2.431534503666406000e+00 1.968916893005371094e+01
2.433623450834503821e+00 1.968524932861328125e+01
2.435712398002602530e+00 1.968132591247558594e+01
2.437801345170700795e+00 1.967740058898925781e+01
2.439890292338799060e+00 1.967347335815429688e+01
2.441979239506897326e+00 1.966954994201660156e+01
2.444068186674995591e+00 1.966561698913574219e+01
2.446157133843093856e+00 1.966169548034667969e+01
2.448246081011192121e+00 1.965776824951171875e+01
2.450335028179290386e+00 1.965382766723632812e+01
2.452423975347388652e+00 1.964989662170410156e+01
2.454512922515487361e+00 1.964596557617187500e+01
2.456601869683585626e+00 1.964202308654785156e+01
2.458690816851683891e+00 1.963808441162109375e+01
2.460779764019782156e+00 1.963414573669433594e+01
2.462868711187880422e+00 1.963020706176757812e+01
2.464957658355978243e+00 1.962626457214355469e+01
2.467046605524076508e+00 1.962231636047363281e+01
2.469135552692174773e+00 1.961837005615234375e+01
2.471224499860273482e+00 1.961441993713378906e+01
2.473313447028371748e+00 1.961047363281250000e+01
2.475402394196470013e+00 1.960653114318847656e+01
2.477491341364568278e+00 1.960257720947265625e+01
2.479580288532666543e+00 1.959862327575683594e+01
2.481669235700764808e+00 1.959467315673828125e+01
2.483758182868863074e+00 1.959072113037109375e+01
2.485847130036961339e+00 1.958676147460937500e+01
2.487936077205059604e+00 1.958279609680175781e+01
2.490025024373157869e+00 1.957883644104003906e+01
2.492113971541256578e+00 1.957487678527832031e+01
2.494202918709354844e+00 1.957091712951660156e+01
2.496291865877452665e+00 1.956695747375488281e+01
2.498380813045550930e+00 1.956299400329589844e+01
2.500469760213649195e+00 1.955903053283691406e+01
2.502558707381747460e+00 1.955506324768066406e+01
2.504647654549845726e+00 1.955109596252441406e+01
2.506736601717943991e+00 1.954712867736816406e+01
2.508825548886042700e+00 1.954315567016601562e+01
2.510914496054140965e+00 1.953917884826660156e+01
2.513003443222239230e+00 1.953520584106445312e+01
2.515092390390337496e+00 1.953123283386230469e+01
2.517181337558435761e+00 1.952726173400878906e+01
2.519270284726534026e+00 1.952327537536621094e+01
2.521359231894632291e+00 1.951930618286132812e+01
2.523448179062730556e+00 1.951532745361328125e+01
2.525537126230828822e+00 1.951134490966796875e+01
2.527626073398927087e+00 1.950736045837402344e+01
2.529715020567025352e+00 1.950337791442871094e+01
2.531803967735123617e+00 1.949938392639160156e+01
2.533892914903221882e+00 1.949540138244628906e+01
2.535981862071320148e+00 1.949141311645507812e+01
2.538070809239418413e+00 1.948743247985839844e+01
2.540159756407516678e+00 1.948344421386718750e+01
2.542248703575614943e+00 1.947945213317871094e+01
2.544337650743713652e+00 1.947546005249023438e+01
2.546426597911811918e+00 1.947146415710449219e+01
2.548515545079910183e+00 1.946747398376464844e+01
2.550604492248008448e+00 1.946347618103027344e+01
2.552693439416106713e+00 1.945948028564453125e+01
2.554782386584204978e+00 1.945547676086425781e+01
2.556871333752303244e+00 1.945147705078125000e+01
2.558960280920401065e+00 1.944748115539550781e+01
2.561049228088499774e+00 1.944348335266113281e+01
2.563138175256598039e+00 1.943948173522949219e+01
2.565227122424696304e+00 1.943547821044921875e+01
2.567316069592794570e+00 1.943148231506347656e+01
2.569405016760892835e+00 1.942747688293457031e+01
2.571493963928991100e+00 1.942346000671386719e+01
2.573582911097089365e+00 1.941945648193359375e+01
2.575671858265187630e+00 1.941544151306152344e+01
2.577760805433285896e+00 1.941144371032714844e+01
2.579849752601384161e+00 1.940742492675781250e+01
2.581938699769482870e+00 1.940341758728027344e+01
2.584027646937581135e+00 1.939940071105957031e+01
2.586116594105679400e+00 1.939538574218750000e+01
2.588205541273777666e+00 1.939137077331542969e+01
2.590294488441875487e+00 1.938736152648925781e+01
2.592383435609973752e+00 1.938333892822265625e+01
2.594472382778072017e+00 1.937932205200195312e+01
2.596561329946170282e+00 1.937529945373535156e+01
2.598650277114268992e+00 1.937128257751464844e+01
2.600739224282367257e+00 1.936726570129394531e+01
2.602828171450465522e+00 1.936323547363281250e+01
2.604917118618563787e+00 1.935921287536621094e+01
2.607006065786662052e+00 1.935519027709960938e+01
2.609095012954760318e+00 1.935116958618164062e+01
2.611183960122858583e+00 1.934713745117187500e+01
2.613272907290956848e+00 1.934311294555664062e+01
2.615361854459055113e+00 1.933908462524414062e+01
2.617450801627153822e+00 1.933505249023437500e+01
2.619539748795252088e+00 1.933102226257324219e+01
2.621628695963349909e+00 1.932699394226074219e+01
2.623717643131448174e+00 1.932295799255371094e+01
2.625806590299546439e+00 1.931892585754394531e+01
2.627895537467644704e+00 1.931490135192871094e+01
2.629984484635742970e+00 1.931085395812988281e+01
2.632073431803841235e+00 1.930681991577148438e+01
2.634162378971939944e+00 1.930279159545898438e+01
2.636251326140038209e+00 1.929874801635742188e+01
2.638340273308136474e+00 1.929471206665039062e+01
2.640429220476234740e+00 1.929067611694335938e+01
2.642518167644333005e+00 1.928663063049316406e+01
2.644607114812431270e+00 1.928258514404296875e+01
2.646696061980529535e+00 1.927854919433593750e+01
2.648785009148627800e+00 1.927450752258300781e+01
2.650873956316726066e+00 1.927046012878417969e+01
2.652962903484824331e+00 1.926642036437988281e+01
2.655051850652922596e+00 1.926237297058105469e+01
2.657140797821020861e+00 1.925832557678222656e+01
2.659229744989119126e+00 1.925428199768066406e+01
2.661318692157217392e+00 1.925023269653320312e+01
2.663407639325315657e+00 1.924618148803710938e+01
2.665496586493413922e+00 1.924213409423828125e+01
2.667585533661512187e+00 1.923808097839355469e+01
2.669674480829610452e+00 1.923403358459472656e+01
2.671763427997709162e+00 1.922997665405273438e+01
2.673852375165807427e+00 1.922592544555664062e+01
2.675941322333905692e+00 1.922186851501464844e+01
2.678030269502003957e+00 1.921782302856445312e+01
2.680119216670102222e+00 1.921376800537109375e+01
2.682208163838200043e+00 1.920970916748046875e+01
2.684297111006298309e+00 1.920564651489257812e+01
2.686386058174396574e+00 1.920159339904785156e+01
2.688475005342495283e+00 1.919753456115722656e+01
2.690563952510593548e+00 1.919347572326660156e+01
2.692652899678691814e+00 1.918942070007324219e+01
2.694741846846790079e+00 1.918535995483398438e+01
2.696830794014888344e+00 1.918129730224609375e+01
2.698919741182986609e+00 1.917723846435546875e+01
2.701008688351084874e+00 1.917317008972167969e+01
2.703097635519183140e+00 1.916910552978515625e+01
2.705186582687281405e+00 1.916504669189453125e+01
2.707275529855380114e+00 1.916097640991210938e+01
2.709364477023478379e+00 1.915691375732421875e+01
2.711453424191576644e+00 1.915284729003906250e+01
2.713542371359674465e+00 1.914877510070800781e+01
2.715631318527772731e+00 1.914471054077148438e+01
2.717720265695870996e+00 1.914064598083496094e+01
2.719809212863969261e+00 1.913657379150390625e+01
2.721898160032067526e+00 1.913250923156738281e+01
2.723987107200166236e+00 1.912843894958496094e+01
2.726076054368264501e+00 1.912437057495117188e+01
2.728165001536362766e+00 1.912029647827148438e+01
2.730253948704461031e+00 1.911622619628906250e+01
2.732342895872559296e+00 1.911215209960937500e+01
2.734431843040657562e+00 1.910807800292968750e+01
2.736520790208755827e+00 1.910400581359863281e+01
2.738609737376854092e+00 1.909993362426757812e+01
2.740698684544952357e+00 1.909585571289062500e+01
2.742787631713051066e+00 1.909177970886230469e+01
2.744876578881148887e+00 1.908770179748535156e+01
2.746965526049247153e+00 1.908362960815429688e+01
2.749054473217345418e+00 1.907954216003417969e+01
2.751143420385443683e+00 1.907546806335449219e+01
2.753232367553541948e+00 1.907139587402343750e+01
2.755321314721640213e+00 1.906730842590332031e+01
2.757410261889738479e+00 1.906323623657226562e+01
2.759499209057836744e+00 1.905914878845214844e+01
2.761588156225935453e+00 1.905506896972656250e+01
2.763677103394033718e+00 1.905098915100097656e+01
2.765766050562131984e+00 1.904690361022949219e+01
2.767854997730230249e+00 1.904282188415527344e+01
2.769943944898328514e+00 1.903873825073242188e+01
2.772032892066426779e+00 1.903464889526367188e+01
2.774121839234525044e+00 1.903056716918945312e+01
2.776210786402622865e+00 1.902648162841796875e+01
2.778299733570721575e+00 1.902239418029785156e+01
2.780388680738819840e+00 1.901830863952636719e+01
2.782477627906918105e+00 1.901422500610351562e+01
2.784566575075016370e+00 1.901013565063476562e+01
2.786655522243114635e+00 1.900605773925781250e+01
2.788744469411212901e+00 1.900196838378906250e+01
2.790833416579311166e+00 1.899788093566894531e+01
2.792922363747409431e+00 1.899378967285156250e+01
2.795011310915507696e+00 1.898969268798828125e+01
2.797100258083606406e+00 1.898560714721679688e+01
2.799189205251704671e+00 1.898151588439941406e+01
2.801278152419802936e+00 1.897743034362792969e+01
2.803367099587901201e+00 1.897333908081054688e+01
2.805456046755999466e+00 1.896924781799316406e+01
2.807544993924097287e+00 1.896515274047851562e+01
2.809633941092195553e+00 1.896106147766113281e+01
2.811722888260293818e+00 1.895696830749511719e+01
2.813811835428392527e+00 1.895287322998046875e+01
2.815900782596490792e+00 1.894877815246582031e+01
2.817989729764589057e+00 1.894468307495117188e+01
2.820078676932687323e+00 1.894059371948242188e+01
2.822167624100785588e+00 1.893648910522460938e+01
2.824256571268883853e+00 1.893239974975585938e+01
2.826345518436982118e+00 1.892830657958984375e+01
2.828434465605080383e+00 1.892420768737792969e+01
2.830523412773178649e+00 1.892011833190917969e+01
2.832612359941277358e+00 1.891601943969726562e+01
2.834701307109375623e+00 1.891191291809082031e+01
2.836790254277473444e+00 1.890781211853027344e+01
2.838879201445571709e+00 1.890372276306152344e+01
2.840968148613669975e+00 1.889962005615234375e+01
2.843057095781768240e+00 1.889552116394042969e+01
2.845146042949866505e+00 1.889142608642578125e+01
2.847234990117964770e+00 1.888731956481933594e+01
2.849323937286063479e+00 1.888322257995605469e+01
2.851412884454161745e+00 1.887911987304687500e+01
2.853501831622260010e+00 1.887501525878906250e+01
2.855590778790358275e+00 1.887092399597167969e+01
2.857679725958456540e+00 1.886682128906250000e+01
2.859768673126554805e+00 1.886271667480468750e+01
2.861857620294653071e+00 1.885861206054687500e+01
2.863946567462751336e+00 1.885450744628906250e+01
2.866035514630849601e+00 1.885041046142578125e+01
2.868124461798947866e+00 1.884630584716796875e+01
2.870213408967046131e+00 1.884220504760742188e+01
2.872302356135144397e+00 1.883810234069824219e+01
2.874391303303242662e+00 1.883399772644042969e+01
2.876480250471340927e+00 1.882989692687988281e+01
2.878569197639439192e+00 1.882578659057617188e+01
2.880658144807537457e+00 1.882168579101562500e+01
2.882747091975635723e+00 1.881757926940917969e+01
2.884836039143733988e+00 1.881347656250000000e+01
2.886924986311832697e+00 1.880936622619628906e+01
2.889013933479930962e+00 1.880526542663574219e+01
2.891102880648029227e+00 1.880115890502929688e+01
2.893191827816127493e+00 1.879704856872558594e+01
2.895280774984225758e+00 1.879294776916503906e+01
2.897369722152324023e+00 1.878884315490722656e+01
2.899458669320421844e+00 1.878472900390625000e+01
2.901547616488520109e+00 1.878063011169433594e+01
2.903636563656618819e+00 1.877651596069335938e+01
2.905725510824717084e+00 1.877240753173828125e+01
2.907814457992815349e+00 1.876830291748046875e+01
2.909903405160913614e+00 1.876419067382812500e+01
2.911992352329011879e+00 1.876008224487304688e+01
2.914081299497110145e+00 1.875597763061523438e+01
2.916170246665208410e+00 1.875186157226562500e+01
2.918259193833306675e+00 1.874776077270507812e+01
2.920348141001404940e+00 1.874365043640136719e+01
2.922437088169503649e+00 1.873953628540039062e+01
2.924526035337601915e+00 1.873543739318847656e+01
2.926614982505700180e+00 1.873132514953613281e+01
2.928703929673798445e+00 1.872720909118652344e+01
2.930792876841896266e+00 1.872310447692871094e+01
2.932881824009994531e+00 1.871899223327636719e+01
2.934970771178092797e+00 1.871488189697265625e+01
2.937059718346191062e+00 1.871076774597167969e+01
2.939148665514289771e+00 1.870665931701660156e+01
2.941237612682388036e+00 1.870255279541015625e+01
2.943326559850486301e+00 1.869844436645507812e+01
2.945415507018584567e+00 1.869432830810546875e+01
2.947504454186682832e+00 1.869022178649902344e+01
2.949593401354781097e+00 1.868611145019531250e+01
2.951682348522879362e+00 1.868200874328613281e+01
2.953771295690977627e+00 1.867788696289062500e+01
2.955860242859075893e+00 1.867377853393554688e+01
2.957949190027174158e+00 1.866966247558593750e+01
2.960038137195272867e+00 1.866554641723632812e+01
2.962127084363370688e+00 1.866144561767578125e+01
2.964216031531468953e+00 1.865733337402343750e+01
2.966304978699567219e+00 1.865321922302246094e+01
2.968393925867665484e+00 1.864910507202148438e+01
2.970482873035763749e+00 1.864499855041503906e+01
2.972571820203862014e+00 1.864088249206542969e+01
2.974660767371960279e+00 1.863676452636718750e+01
2.976749714540058989e+00 1.863265228271484375e+01
2.978838661708157254e+00 1.862854576110839844e+01
2.980927608876255519e+00 1.862443161010742188e+01
2.983016556044353784e+00 1.862031364440917969e+01
2.985105503212452049e+00 1.861620712280273438e+01
2.987194450380550315e+00 1.861209106445312500e+01
2.989283397548648580e+00 1.860798072814941406e+01
2.991372344716746845e+00 1.860386085510253906e+01
2.993461291884845110e+00 1.859975814819335938e+01
2.995550239052943375e+00 1.859564018249511719e+01
2.997639186221041641e+00 1.859152603149414062e+01
2.999728133389139906e+00 1.858742141723632812e+01
3.001817080557238171e+00 1.858330535888671875e+01
3.003906027725336436e+00 1.857919311523437500e+01
3.005994974893434701e+00 1.857507705688476562e+01
3.008083922061532967e+00 1.857096481323242188e+01
3.010172869229631232e+00 1.856685066223144531e+01
3.012261816397729941e+00 1.856274223327636719e+01
3.014350763565828206e+00 1.855862617492675781e+01
3.016439710733926471e+00 1.855452156066894531e+01
3.018528657902024737e+00 1.855040168762207031e+01
3.020617605070123002e+00 1.854628944396972656e+01
3.022706552238220823e+00 1.854217910766601562e+01
3.024795499406319088e+00 1.853806304931640625e+01
3.026884446574417353e+00 1.853394699096679688e+01
3.028973393742516063e+00 1.852983665466308594e+01
3.031062340910614328e+00 1.852572822570800781e+01
3.033151288078712593e+00 1.852161407470703125e+01
3.035240235246810858e+00 1.851750183105468750e+01
3.037329182414909123e+00 1.851339530944824219e+01
3.039418129583007389e+00 1.850927543640136719e+01
3.041507076751105654e+00 1.850516510009765625e+01
3.043596023919203919e+00 1.850105285644531250e+01
3.045684971087302184e+00 1.849694061279296875e+01
3.047773918255400449e+00 1.849283218383789062e+01
3.049862865423499159e+00 1.848872566223144531e+01
3.051951812591597424e+00 1.848460197448730469e+01
3.054040759759695245e+00 1.848049545288085938e+01
3.056129706927793510e+00 1.847638702392578125e+01
3.058218654095891775e+00 1.847227096557617188e+01
3.060307601263990041e+00 1.846815872192382812e+01
3.062396548432088306e+00 1.846405410766601562e+01
3.064485495600186571e+00 1.845993995666503906e+01
3.066574442768285280e+00 1.845582771301269531e+01
3.068663389936383545e+00 1.845171737670898438e+01
3.070752337104481811e+00 1.844760322570800781e+01
3.072841284272580076e+00 1.844349479675292969e+01
3.074930231440678341e+00 1.843939018249511719e+01
3.077019178608776606e+00 1.843527221679687500e+01
3.079108125776874871e+00 1.843116569519042969e+01
3.081197072944973137e+00 1.842705345153808594e+01
3.083286020113071402e+00 1.842294311523437500e+01
3.085374967281169667e+00 1.841883468627929688e+01
3.087463914449267932e+00 1.841472816467285156e+01
3.089552861617366197e+00 1.841061782836914062e+01
3.091641808785464463e+00 1.840650749206542969e+01
3.093730755953562728e+00 1.840239524841308594e+01
3.095819703121660993e+00 1.839829254150390625e+01
3.097908650289759258e+00 1.839417457580566406e+01
3.099997597457857523e+00 1.839007568359375000e+01
3.102086544625956233e+00 1.838596534729003906e+01
3.104175491794054498e+00 1.838185691833496094e+01
3.106264438962152763e+00 1.837774658203125000e+01
3.108353386130251028e+00 1.837363624572753906e+01
3.110442333298349293e+00 1.836952972412109375e+01
3.112531280466447559e+00 1.836542510986328125e+01
3.114620227634545824e+00 1.836131668090820312e+01
3.116709174802643645e+00 1.835720825195312500e+01
3.118798121970742354e+00 1.835310745239257812e+01
3.120887069138840619e+00 1.834899902343750000e+01
3.122976016306938885e+00 1.834489250183105469e+01
3.125064963475037150e+00 1.834078788757324219e+01
3.127153910643135415e+00 1.833668136596679688e+01
3.129242857811233680e+00 1.833257484436035156e+01
3.131331804979331945e+00 1.832847213745117188e+01
3.133420752147430210e+00 1.832436370849609375e+01
3.135509699315528476e+00 1.832025909423828125e+01
3.137598646483626741e+00 1.831615447998046875e+01
3.139687593651725450e+00 1.831205558776855469e+01
3.141776540819823715e+00 1.830794715881347656e+01
3.143865487987921981e+00 1.830384635925292969e+01
3.145954435156020246e+00 1.829973983764648438e+01
3.148043382324118067e+00 1.829563713073730469e+01
3.150132329492216332e+00 1.829153442382812500e+01
3.152221276660314597e+00 1.828743171691894531e+01
3.154310223828412862e+00 1.828333091735839844e+01
3.156399170996511572e+00 1.827923202514648438e+01
3.158488118164609837e+00 1.827512550354003906e+01
3.160577065332708102e+00 1.827103424072265625e+01
3.162666012500806367e+00 1.826693534851074219e+01
3.164754959668904633e+00 1.826283073425292969e+01
3.166843906837002898e+00 1.825872421264648438e+01
3.168932854005101163e+00 1.825462532043457031e+01
3.171021801173199428e+00 1.825052261352539062e+01
3.173110748341297693e+00 1.824642562866210938e+01
3.175199695509396403e+00 1.824233245849609375e+01
3.177288642677494668e+00 1.823823165893554688e+01
3.179377589845592489e+00 1.823413467407226562e+01
3.181466537013690754e+00 1.823004150390625000e+01
3.183555484181789019e+00 1.822594070434570312e+01
3.185644431349887284e+00 1.822184753417968750e+01
3.187733378517985550e+00 1.821774864196777344e+01
3.189822325686083815e+00 1.821364593505859375e+01
3.191911272854182524e+00 1.820955657958984375e+01
3.194000220022280789e+00 1.820545578002929688e+01
3.196089167190379055e+00 1.820135879516601562e+01
3.198178114358477320e+00 1.819726753234863281e+01
3.200267061526575585e+00 1.819317245483398438e+01
3.202356008694673850e+00 1.818907928466796875e+01
3.204444955862772115e+00 1.818498229980468750e+01
3.206533903030870380e+00 1.818088912963867188e+01
3.208622850198968646e+00 1.817680168151855469e+01
3.210711797367066911e+00 1.817270278930664062e+01
3.212800744535165176e+00 1.816860580444335938e+01
3.214889691703263441e+00 1.816452026367187500e+01
3.216978638871361706e+00 1.816043281555175781e+01
3.219067586039459972e+00 1.815634346008300781e+01
3.221156533207558237e+00 1.815225028991699219e+01
3.223245480375656502e+00 1.814816284179687500e+01
3.225334427543754767e+00 1.814407157897949219e+01
3.227423374711853477e+00 1.813997840881347656e+01
3.229512321879951742e+00 1.813588905334472656e+01
3.231601269048050007e+00 1.813180541992187500e+01
3.233690216216148272e+00 1.812771797180175781e+01
3.235779163384246537e+00 1.812363052368164062e+01
3.237868110552344802e+00 1.811954689025878906e+01
3.239957057720442624e+00 1.811545562744140625e+01
3.242046004888540889e+00 1.811136627197265625e+01
3.244134952056639598e+00 1.810728073120117188e+01
3.246223899224737863e+00 1.810319900512695312e+01
3.248312846392836128e+00 1.809910964965820312e+01
3.250401793560934394e+00 1.809502983093261719e+01
3.252490740729032659e+00 1.809094238281250000e+01
3.254579687897130924e+00 1.808685684204101562e+01
3.256668635065229189e+00 1.808277702331542969e+01
3.258757582233327454e+00 1.807869529724121094e+01
3.260846529401425720e+00 1.807461547851562500e+01
3.262935476569523985e+00 1.807053565979003906e+01
3.265024423737622694e+00 1.806645393371582031e+01
3.267113370905720959e+00 1.806237220764160156e+01
3.269202318073819225e+00 1.805829429626464844e+01
3.271291265241917046e+00 1.805421447753906250e+01
3.273380212410015311e+00 1.805012893676757812e+01
3.275469159578113576e+00 1.804604911804199219e+01
3.277558106746211841e+00 1.804197883605957031e+01
3.279647053914310106e+00 1.803790092468261719e+01
3.281736001082408816e+00 1.803382301330566406e+01
3.283824948250507081e+00 1.802974319458007812e+01
3.285913895418605346e+00 1.802567291259765625e+01
3.288002842586703611e+00 1.802159690856933594e+01
3.290091789754801876e+00 1.801751327514648438e+01
3.292180736922900142e+00 1.801344490051269531e+01
3.294269684090998407e+00 1.800937461853027344e+01
3.296358631259096672e+00 1.800529670715332031e+01
3.298447578427194937e+00 1.800122451782226562e+01
3.300536525595293647e+00 1.799715805053710938e+01
3.302625472763391468e+00 1.799308395385742188e+01
3.304714419931489733e+00 1.798901176452636719e+01
3.306803367099587998e+00 1.798493766784667969e+01
3.308892314267686263e+00 1.798087120056152344e+01
3.310981261435784528e+00 1.797681045532226562e+01
3.313070208603882794e+00 1.797273445129394531e+01
3.315159155771981059e+00 1.796866989135742188e+01
3.317248102940079768e+00 1.796459579467773438e+01
3.319337050108178033e+00 1.796053314208984375e+01
3.321425997276276298e+00 1.795646858215332031e+01
3.323514944444374564e+00 1.795240211486816406e+01
3.325603891612472829e+00 1.794833564758300781e+01
3.327692838780571094e+00 1.794427680969238281e+01
3.329781785948669359e+00 1.794020652770996094e+01
3.331870733116767624e+00 1.793614387512207031e+01
3.333959680284865890e+00 1.793207931518554688e+01
3.336048627452964155e+00 1.792802047729492188e+01
3.338137574621062420e+00 1.792395591735839844e+01
3.340226521789160685e+00 1.791989326477050781e+01
3.342315468957258950e+00 1.791584205627441406e+01
3.344404416125357216e+00 1.791178131103515625e+01
3.346493363293455481e+00 1.790772247314453125e+01
3.348582310461553746e+00 1.790366172790527344e+01
3.350671257629652011e+00 1.789960861206054688e+01
3.352760204797750276e+00 1.789554977416992188e+01
3.354849151965848986e+00 1.789148521423339844e+01
3.356938099133947251e+00 1.788743019104003906e+01
3.359027046302045516e+00 1.788337516784667969e+01
3.361115993470143781e+00 1.787932205200195312e+01
3.363204940638242046e+00 1.787527275085449219e+01
3.365293887806339868e+00 1.787121200561523438e+01
3.367382834974438133e+00 1.786717224121093750e+01
3.369471782142536398e+00 1.786311912536621094e+01
3.371560729310635107e+00 1.785906410217285156e+01
3.373649676478733372e+00 1.785501289367675781e+01
3.375738623646831638e+00 1.785096740722656250e+01
3.377827570814929903e+00 1.784691047668457031e+01
3.379916517983028168e+00 1.784286499023437500e+01
3.382005465151126433e+00 1.783881950378417969e+01
3.384094412319224698e+00 1.783477020263671875e+01
3.386183359487322964e+00 1.783072662353515625e+01
3.388272306655421229e+00 1.782668685913085938e+01
3.390361253823519938e+00 1.782263565063476562e+01
3.392450200991618203e+00 1.781859588623046875e+01
3.394539148159716468e+00 1.781454658508300781e+01
3.396628095327814290e+00 1.781050682067871094e+01
3.398717042495912555e+00 1.780646514892578125e+01
3.400805989664010820e+00 1.780242347717285156e+01
3.402894936832109085e+00 1.779837989807128906e+01
3.404983884000207350e+00 1.779434776306152344e+01
3.407072831168306060e+00 1.779029846191406250e+01
3.409161778336404325e+00 1.778626060485839844e+01
3.411250725504502590e+00 1.778222846984863281e+01
3.413339672672600855e+00 1.777819061279296875e+01
3.415428619840699120e+00 1.777415466308593750e+01
3.417517567008797386e+00 1.777010917663574219e+01
3.419606514176895651e+00 1.776608657836914062e+01
3.421695461344993916e+00 1.776205635070800781e+01
3.423784408513092181e+00 1.775801849365234375e+01
3.425873355681190446e+00 1.775398826599121094e+01
3.427962302849288712e+00 1.774994850158691406e+01
3.430051250017386977e+00 1.774592208862304688e+01
3.432140197185485242e+00 1.774188995361328125e+01
3.434229144353583507e+00 1.773786163330078125e+01
3.436318091521681772e+00 1.773382949829101562e+01
3.438407038689780038e+00 1.772980499267578125e+01
3.440495985857878303e+00 1.772577095031738281e+01
3.442584933025976568e+00 1.772174835205078125e+01
3.444673880194075277e+00 1.771772193908691406e+01
3.446762827362173542e+00 1.771369552612304688e+01
3.448851774530271808e+00 1.770967674255371094e+01


==> Figures/experiments/spiral_TV_LI.dat <==
0.000000000000000000e+00 1.881787872314453125e+01
9.939817511162881217e-03 1.884470748901367188e+01
1.987963502232576243e-02 1.887146377563476562e+01
2.981945253348864192e-02 1.889814186096191406e+01
3.975927004465152487e-02 1.892467880249023438e+01
4.969908755581440435e-02 1.895108985900878906e+01
5.963890506697728383e-02 1.897734069824218750e+01
6.957872257814017025e-02 1.900339698791503906e+01
7.951854008930304973e-02 1.902927017211914062e+01
8.945835760046592922e-02 1.905492019653320312e+01
9.939817511162880870e-02 1.908035469055175781e+01
1.093379926227916882e-01 1.910555839538574219e+01
1.192778101339545677e-01 1.913053703308105469e+01
1.292176276451174610e-01 1.915526390075683594e+01
1.391574451562803405e-01 1.917975044250488281e+01
1.490972626674432200e-01 1.920397567749023438e+01
1.590370801786060995e-01 1.922794532775878906e+01
1.689768976897689789e-01 1.925164985656738281e+01
1.789167152009318584e-01 1.927510261535644531e+01
1.888565327120947379e-01 1.929828071594238281e+01
1.987963502232576174e-01 1.932117271423339844e+01
2.087361677344204969e-01 1.934380340576171875e+01
2.186759852455833764e-01 1.936615562438964844e+01
2.286158027567462558e-01 1.938823318481445312e+01
2.385556202679091353e-01 1.941003417968750000e+01
2.484954377790720148e-01 1.943154907226562500e+01
2.584352552902349220e-01 1.945278930664062500e+01
2.683750728013977738e-01 1.947374534606933594e+01
2.783148903125606810e-01 1.949442291259765625e+01
2.882547078237235327e-01 1.951482200622558594e+01
2.981945253348864400e-01 1.953493690490722656e+01
3.081343428460492917e-01 1.955476760864257812e+01
3.180741603572121989e-01 1.957431411743164062e+01
3.280139778683750507e-01 1.959357643127441406e+01
3.379537953795379579e-01 1.961255264282226562e+01
3.478936128907008651e-01 1.963125038146972656e+01
3.578334304018637169e-01 1.964966011047363281e+01
3.677732479130265686e-01 1.966777801513671875e+01
3.777130654241894758e-01 1.968561935424804688e+01
3.876528829353523831e-01 1.970316314697265625e+01
3.975927004465152348e-01 1.972042465209960938e+01
4.075325179576780865e-01 1.973740005493164062e+01
4.174723354688409938e-01 1.975408363342285156e+01
4.274121529800039010e-01 1.977047157287597656e+01
4.373519704911667527e-01 1.978657913208007812e+01
4.472917880023296044e-01 1.980239486694335938e+01
4.572316055134925117e-01 1.981792831420898438e+01
4.671714230246554189e-01 1.983316421508789062e+01
4.771112405358182706e-01 1.984810447692871094e+01
4.870510580469811224e-01 1.986275863647460938e+01
4.969908755581440296e-01 1.987712669372558594e+01
5.069306930693069368e-01 1.989119529724121094e+01
5.168705105804698441e-01 1.990498542785644531e+01
5.268103280916326403e-01 1.991848182678222656e+01
5.367501456027955475e-01 1.993167304992675781e+01
5.466899631139584548e-01 1.994459152221679688e+01
5.566297806251213620e-01 1.995721244812011719e+01
5.665695981362841582e-01 1.996954727172851562e+01
5.765094156474470655e-01 1.998158073425292969e+01
5.864492331586099727e-01 1.999334335327148438e+01
5.963890506697728799e-01 2.000480079650878906e+01
6.063288681809356762e-01 2.001597976684570312e+01
6.162686856920985834e-01 2.002686309814453125e+01
6.262085032032614906e-01 2.003746223449707031e+01
6.361483207144243979e-01 2.004776763916015625e+01
6.460881382255871941e-01 2.005779266357421875e+01
6.560279557367501013e-01 2.006753349304199219e+01
6.659677732479130086e-01 2.007698631286621094e+01
6.759075907590759158e-01 2.008614349365234375e+01
6.858474082702387120e-01 2.009502029418945312e+01
6.957872257814017303e-01 2.010361289978027344e+01
7.057270432925645265e-01 2.011193084716796875e+01
7.156668608037274337e-01 2.011995506286621094e+01
7.256066783148902299e-01 2.012770462036132812e+01
7.355464958260531372e-01 2.013515663146972656e+01
7.454863133372160444e-01 2.014234542846679688e+01
7.554261308483789517e-01 2.014924812316894531e+01
7.653659483595417479e-01 2.015586853027343750e+01
7.753057658707047661e-01 2.016220664978027344e+01
7.852455833818676734e-01 2.016827392578125000e+01
7.951854008930304696e-01 2.017406082153320312e+01
8.051252184041932658e-01 2.017957115173339844e+01
8.150650359153561730e-01 2.018481063842773438e+01
8.250048534265191913e-01 2.018977546691894531e+01
8.349446709376819875e-01 2.019446182250976562e+01
8.448844884488447837e-01 2.019888305664062500e+01
8.548243059600078020e-01 2.020302772521972656e+01
8.647641234711707092e-01 2.020690345764160156e+01
8.747039409823335054e-01 2.021051025390625000e+01
8.846437584934964127e-01 2.021385002136230469e+01
8.945835760046592089e-01 2.021691894531250000e+01
9.045233935158222272e-01 2.021972846984863281e+01
9.144632110269850234e-01 2.022227859497070312e+01
9.244030285381479306e-01 2.022455978393554688e+01
9.343428460493108378e-01 2.022657394409179688e+01
9.442826635604737451e-01 2.022833824157714844e+01
9.542224810716365413e-01 2.022983169555664062e+01
9.641622985827994485e-01 2.023107147216796875e+01
9.741021160939622447e-01 2.023205947875976562e+01
9.840419336051252630e-01 2.023278999328613281e+01
9.939817511162880592e-01 2.023326110839843750e+01
1.003921568627450966e+00 2.023348617553710938e+01
1.013861386138613874e+00 2.023345184326171875e+01
1.023801203649776781e+00 2.023318099975585938e+01
1.033741021160939688e+00 2.023265647888183594e+01
1.043680838672102373e+00 2.023188209533691406e+01
1.053620656183265281e+00 2.023086166381835938e+01
1.063560473694428188e+00 2.022959327697753906e+01
1.073500291205591095e+00 2.022808837890625000e+01
1.083440108716754002e+00 2.022634506225585938e+01
1.093379926227916910e+00 2.022435569763183594e+01
1.103319743739079817e+00 2.022213363647460938e+01
1.113259561250242724e+00 2.021967315673828125e+01
1.123199378761405409e+00 2.021697998046875000e+01
1.133139196272568316e+00 2.021405410766601562e+01
1.143079013783731224e+00 2.021089553833007812e+01
1.153018831294894131e+00 2.020750999450683594e+01
1.162958648806057038e+00 2.020390129089355469e+01
1.172898466317219945e+00 2.020005798339843750e+01
1.182838283828382853e+00 2.019599342346191406e+01
1.192778101339545760e+00 2.019170761108398438e+01
1.202717918850708445e+00 2.018719863891601562e+01
1.212657736361871352e+00 2.018247413635253906e+01
1.222597553873034482e+00 2.017754364013671875e+01
1.232537371384197167e+00 2.017238426208496094e+01
1.242477188895360074e+00 2.016701507568359375e+01
1.252417006406522981e+00 2.016143226623535156e+01
1.262356823917685889e+00 2.015564727783203125e+01
1.272296641428848796e+00 2.014964675903320312e+01
1.282236458940011703e+00 2.014344978332519531e+01
1.292176276451174388e+00 2.013704681396484375e+01
1.302116093962337295e+00 2.013044357299804688e+01
1.312055911473500203e+00 2.012363815307617188e+01
1.321995728984663332e+00 2.011664199829101562e+01
1.331935546495826017e+00 2.010944747924804688e+01
1.341875364006988924e+00 2.010205459594726562e+01
1.351815181518151832e+00 2.009448051452636719e+01
1.361754999029314739e+00 2.008671188354492188e+01
1.371694816540477424e+00 2.007875442504882812e+01
1.381634634051640331e+00 2.007061958312988281e+01
1.391574451562803461e+00 2.006229209899902344e+01
1.401514269073966368e+00 2.005378913879394531e+01
1.411454086585129053e+00 2.004511070251464844e+01
1.421393904096291960e+00 2.003624343872070312e+01
1.431333721607454867e+00 2.002721214294433594e+01
1.441273539118617775e+00 2.001799964904785156e+01
1.451213356629780460e+00 2.000862503051757812e+01
1.461153174140943367e+00 1.999906730651855469e+01
1.471092991652106274e+00 1.998935890197753906e+01
1.481032809163269404e+00 1.997947692871093750e+01
1.490972626674432089e+00 1.996942710876464844e+01
1.500912444185594996e+00 1.995921897888183594e+01
1.510852261696757903e+00 1.994885063171386719e+01
1.520792079207920811e+00 1.993833160400390625e+01
1.530731896719083496e+00 1.992764472961425781e+01
1.540671714230246403e+00 1.991680717468261719e+01
1.550611531741409532e+00 1.990582084655761719e+01
1.560551349252572439e+00 1.989468955993652344e+01
1.570491166763735347e+00 1.988340187072753906e+01
1.580430984274898032e+00 1.987196922302246094e+01
1.590370801786060939e+00 1.986039161682128906e+01
1.600310619297223846e+00 1.984867858886718750e+01
1.610250436808386532e+00 1.983681488037109375e+01
1.620190254319549439e+00 1.982481193542480469e+01
1.630130071830712346e+00 1.981267738342285156e+01
1.640069889341875475e+00 1.980040740966796875e+01
1.650009706853038383e+00 1.978800201416015625e+01
1.659949524364201068e+00 1.977546119689941406e+01
1.669889341875363975e+00 1.976279640197753906e+01
1.679829159386526882e+00 1.974999427795410156e+01
1.689768976897689567e+00 1.973707580566406250e+01
1.699708794408852475e+00 1.972403335571289062e+01
1.709648611920015604e+00 1.971086883544921875e+01
1.719588429431178511e+00 1.969757843017578125e+01
1.729528246942341418e+00 1.968416404724121094e+01
1.739468064453504104e+00 1.967064476013183594e+01
1.749407881964667011e+00 1.965700531005859375e+01
1.759347699475829918e+00 1.964324760437011719e+01
1.769287516986992825e+00 1.962938308715820312e+01
1.779227334498155511e+00 1.961540985107421875e+01
1.789167152009318418e+00 1.960132980346679688e+01
1.799106969520481547e+00 1.958713912963867188e+01
1.809046787031644454e+00 1.957283973693847656e+01
1.818986604542807139e+00 1.955844688415527344e+01
1.828926422053970047e+00 1.954395103454589844e+01
1.838866239565132954e+00 1.952935218811035156e+01
1.848806057076295861e+00 1.951465415954589844e+01
1.858745874587458546e+00 1.949987030029296875e+01
1.868685692098621676e+00 1.948497772216796875e+01
1.878625509609784583e+00 1.947000122070312500e+01
1.888565327120947490e+00 1.945493125915527344e+01
1.898505144632110175e+00 1.943977355957031250e+01
1.908444962143273083e+00 1.942452239990234375e+01
1.918384779654435990e+00 1.940919685363769531e+01
1.928324597165598897e+00 1.939377975463867188e+01
1.938264414676761582e+00 1.937828063964843750e+01
1.948204232187924489e+00 1.936269760131835938e+01
1.958144049699087619e+00 1.934703445434570312e+01
1.968083867210250526e+00 1.933129882812500000e+01
1.978023684721413433e+00 1.931547737121582031e+01
1.987963502232576118e+00 1.929958343505859375e+01
1.997903319743739026e+00 1.928362464904785156e+01
2.007843137254901933e+00 1.926758575439453125e+01
2.017782954766064840e+00 1.925147628784179688e+01
2.027722772277227747e+00 1.923529434204101562e+01
2.037662589788390655e+00 1.921905517578125000e+01
2.047602407299553562e+00 1.920273017883300781e+01
2.057542224810716469e+00 1.918636322021484375e+01
2.067482042321879376e+00 1.916992187500000000e+01
2.077421859833042284e+00 1.915341567993164062e+01
2.087361677344204747e+00 1.913685798645019531e+01
2.097301494855367654e+00 1.912024307250976562e+01
2.107241312366530561e+00 1.910356140136718750e+01
2.117181129877693913e+00 1.908682250976562500e+01
2.127120947388856376e+00 1.907003211975097656e+01
2.137060764900019283e+00 1.905319595336914062e+01
2.147000582411182190e+00 1.903629875183105469e+01
2.156940399922345097e+00 1.901935195922851562e+01
2.166880217433508005e+00 1.900235557556152344e+01
2.176820034944670912e+00 1.898531341552734375e+01
2.186759852455833819e+00 1.896822547912597656e+01
2.196699669966996726e+00 1.895108985900878906e+01
2.206639487478159634e+00 1.893389892578125000e+01
2.216579304989322541e+00 1.891667938232421875e+01
2.226519122500485448e+00 1.889940834045410156e+01
2.236458940011648355e+00 1.888209152221679688e+01
2.246398757522810818e+00 1.886474227905273438e+01
2.256338575033973726e+00 1.884735107421875000e+01
2.266278392545136633e+00 1.882993888854980469e+01
2.276218210056299984e+00 1.881246757507324219e+01
2.286158027567462447e+00 1.879497146606445312e+01
2.296097845078625355e+00 1.877742958068847656e+01
2.306037662589788262e+00 1.875986480712890625e+01
2.315977480100951169e+00 1.874226379394531250e+01
2.325917297612114076e+00 1.872463035583496094e+01
2.335857115123276984e+00 1.870697402954101562e+01
2.345796932634439891e+00 1.868928527832031250e+01
2.355736750145602798e+00 1.867155647277832031e+01
2.365676567656765705e+00 1.865380477905273438e+01
2.375616385167928613e+00 1.863603401184082031e+01
2.385556202679091520e+00 1.861823463439941406e+01
2.395496020190254427e+00 1.860040283203125000e+01
2.405435837701416890e+00 1.858254814147949219e+01
2.415375655212579797e+00 1.856467437744140625e+01
2.425315472723742705e+00 1.854678153991699219e+01
2.435255290234906056e+00 1.852885627746582031e+01
2.445195107746068963e+00 1.851091575622558594e+01
2.455134925257231426e+00 1.849295997619628906e+01
2.465074742768394334e+00 1.847498130798339844e+01
2.475014560279557241e+00 1.845697784423828125e+01
2.484954377790720148e+00 1.843896293640136719e+01
2.494894195301883055e+00 1.842093086242675781e+01
2.504834012813045963e+00 1.840288352966308594e+01
2.514773830324208870e+00 1.838481712341308594e+01
2.524713647835371777e+00 1.836673164367675781e+01
2.534653465346534684e+00 1.834864997863769531e+01


==> Figures/experiments/spiral_TV_gauge.dat <==
0.000000000000000000e+00 1.881788063049316406e+01
3.494252873563218759e-02 1.890573692321777344e+01
6.988505747126437517e-02 1.899207115173339844e+01
1.048275862068965419e-01 1.907611274719238281e+01
1.397701149425287503e-01 1.915745162963867188e+01
1.747126436781609171e-01 1.923586273193359375e+01
2.096551724137930839e-01 1.931115150451660156e+01
2.445977011494252784e-01 1.938324737548828125e+01
2.795402298850575007e-01 1.945207977294921875e+01
3.144827586206896397e-01 1.951764869689941406e+01
3.494252873563218342e-01 1.957992172241210938e+01
3.843678160919540288e-01 1.963888931274414062e+01
4.193103448275861678e-01 1.969453811645507812e+01
4.542528735632183623e-01 1.974684906005859375e+01
4.891954022988505568e-01 1.979582977294921875e+01
5.241379310344828069e-01 1.984146499633789062e+01
5.590804597701150014e-01 1.988377380371093750e+01
5.940229885057470849e-01 1.992274856567382812e+01
6.289655172413792794e-01 1.995842361450195312e+01
6.639080459770114739e-01 1.999081230163574219e+01
6.988505747126436685e-01 2.001993179321289062e+01
7.337931034482758630e-01 2.004582214355468750e+01
7.687356321839080575e-01 2.006850624084472656e+01
8.036781609195402520e-01 2.008803939819335938e+01
8.386206896551723355e-01 2.010443115234375000e+01
8.735632183908046411e-01 2.011774444580078125e+01
9.085057471264367246e-01 2.012802505493164062e+01
9.434482758620690301e-01 2.013531303405761719e+01
9.783908045977011136e-01 2.013968467712402344e+01
1.013333333333333419e+00 2.014117050170898438e+01
1.048275862068965614e+00 2.013983917236328125e+01
1.083218390804597808e+00 2.013575744628906250e+01
1.118160919540230003e+00 2.012898826599121094e+01
1.153103448275861975e+00 2.011959838867187500e+01
1.188045977011494170e+00 2.010764503479003906e+01
1.222988505747126364e+00 2.009321212768554688e+01
1.257931034482758559e+00 2.007636451721191406e+01
1.292873563218390753e+00 2.005717658996582031e+01
1.327816091954022948e+00 2.003572082519531250e+01
1.362758620689655142e+00 2.001206779479980469e+01
1.397701149425287337e+00 1.998629570007324219e+01
1.432643678160919753e+00 1.995847320556640625e+01
1.467586206896551726e+00 1.992869758605957031e+01
1.502528735632183921e+00 1.989699935913085938e+01
1.537471264367816115e+00 1.986348915100097656e+01
1.572413793103448532e+00 1.982820701599121094e+01
1.607356321839080504e+00 1.979127120971679688e+01
1.642298850574712699e+00 1.975270462036132812e+01
1.677241379310344671e+00 1.971261596679687500e+01
1.712183908045976866e+00 1.967103767395019531e+01
1.747126436781609282e+00 1.962805366516113281e+01
1.782068965517241477e+00 1.958372688293457031e+01
1.817011494252873449e+00 1.953812789916992188e+01
1.851954022988505644e+00 1.949131584167480469e+01
1.886896551724138060e+00 1.944335937500000000e+01
1.921839080459770255e+00 1.939431953430175781e+01
1.956781609195402227e+00 1.934425544738769531e+01
1.991724137931034422e+00 1.929322624206542969e+01
2.026666666666666838e+00 1.924130058288574219e+01
2.061609195402299033e+00 1.918852233886718750e+01
2.096551724137931227e+00 1.913495635986328125e+01
2.131494252873562978e+00 1.908064842224121094e+01
2.166436781609195616e+00 1.902565193176269531e+01
2.201379310344827811e+00 1.897001075744628906e+01
2.236321839080460006e+00 1.891376495361328125e+01
2.271264367816091756e+00 1.885696411132812500e+01
2.306206896551723950e+00 1.879965591430664062e+01
2.341149425287356589e+00 1.874188995361328125e+01
2.376091954022988340e+00 1.868370056152343750e+01
2.411034482758620534e+00 1.862512397766113281e+01
2.445977011494252729e+00 1.856620216369628906e+01
2.480919540229885367e+00 1.850696754455566406e+01
2.515862068965517118e+00 1.844745254516601562e+01
2.550804597701149312e+00 1.838770294189453125e+01
2.585747126436781507e+00 1.832772254943847656e+01
2.620689655172413701e+00 1.826756286621093750e+01


==> Figures/experiments/spiral_bm3d.dat <==
0.000000000000000000e+00 1.880200880564817822e+01
9.090909090909091161e-02 1.891922367766198931e+01
1.818181818181818232e-01 1.914936455138770199e+01
2.727272727272727071e-01 1.942872244951384175e+01
3.636363636363636465e-01 1.971995393150321263e+01
4.545454545454545303e-01 1.998223340947150817e+01
5.454545454545454142e-01 2.020660108791172860e+01
6.363636363636363535e-01 2.039141852030830648e+01
7.272727272727272929e-01 2.051604071186102374e+01
8.181818181818182323e-01 2.059998998330613773e+01
9.090909090909090606e-01 2.065380796792963380e+01
1.000000000000000000e+00 2.067107567753762964e+01
1.090909090909090828e+00 2.066939230107706038e+01
1.181818181818181879e+00 2.065348644282608248e+01
1.272727272727272707e+00 2.062367299249514119e+01
1.363636363636363535e+00 2.056962882809002835e+01
1.454545454545454586e+00 2.049909528573073203e+01
1.545454545454545414e+00 2.039073290900382673e+01
1.636363636363636465e+00 2.028288931285536734e+01
1.727272727272727293e+00 2.018219440156928002e+01
1.818181818181818121e+00 2.006834919571164022e+01
1.909090909090909172e+00 1.994878863144693781e+01
2.000000000000000000e+00 1.981657710938679173e+01
2.090909090909090828e+00 1.968576093302349150e+01
2.181818181818181657e+00 1.953156171054638435e+01


==> Figures/experiments/spiral_nlm.dat <==
0.000000000000000000e+00 1.880200880564817822e+01
5.555555555555555247e-02 1.880265832905684320e+01
1.111111111111111049e-01 1.882063124930172648e+01
1.666666666666666574e-01 1.889297167151066859e+01
2.222222222222222099e-01 1.901916413142906848e+01
2.777777777777777901e-01 1.917927795723211659e+01
3.333333333333333148e-01 1.936662235101416130e+01
3.888888888888888951e-01 1.957505280724943475e+01
4.444444444444444198e-01 1.979416253450597907e+01
5.000000000000000000e-01 2.001541867731134872e+01
5.555555555555555802e-01 2.022897233989606747e+01
6.111111111111111605e-01 2.043083026639540023e+01
6.666666666666666297e-01 2.061370369855268692e+01
7.222222222222222099e-01 2.077320568845705040e+01
7.777777777777777901e-01 2.090336323328395451e+01
8.333333333333333703e-01 2.100186212370818950e+01
8.888888888888888395e-01 2.106792811920635700e+01
9.444444444444444198e-01 2.110234407099663656e+01
1.000000000000000000e+00 2.110763412151585072e+01
1.055555555555555580e+00 2.108844444191197098e+01
1.111111111111111160e+00 2.104673303334308088e+01
1.166666666666666741e+00 2.098420962818482138e+01
1.222222222222222321e+00 2.090082932765618651e+01
1.277777777777777679e+00 2.079691539319306415e+01
1.333333333333333259e+00 2.067342807759050061e+01
1.388888888888888840e+00 2.053168967225840547e+01
1.444444444444444420e+00 2.037315915841762504e+01
1.500000000000000000e+00 2.019934462828064170e+01
1.555555555555555580e+00 2.001135469119213184e+01
1.611111111111111160e+00 1.981077931376049861e+01
1.666666666666666741e+00 1.959925045436193969e+01
1.722222222222222321e+00 1.937829605311000947e+01
1.777777777777777679e+00 1.914952609002128625e+01
1.833333333333333259e+00 1.891404093282927690e+01
1.888888888888888840e+00 1.867369863308397626e+01
1.944444444444444420e+00 1.842953073248808238e+01
2.000000000000000000e+00 1.818271630515561199e+01
2.055555555555555358e+00 1.793409551190686102e+01
2.111111111111111160e+00 1.768414560182136341e+01
2.166666666666666519e+00 1.743334428900825728e+01
2.222222222222222321e+00 1.718211171761691602e+01
2.277777777777777679e+00 1.693021111822529789e+01
2.333333333333333481e+00 1.667768196299294203e+01
2.388888888888888840e+00 1.642513851750541676e+01
2.444444444444444642e+00 1.617344351367724187e+01
2.500000000000000000e+00 1.592266383972216381e+01
2.555555555555555358e+00 1.567289291816277519e+01
2.611111111111111160e+00 1.542443627216720969e+01
2.666666666666666519e+00 1.517772408257698658e+01
2.722222222222222321e+00 1.493293457078092601e+01

